Well-posedness of Bayesian inverse problems for hyperbolic conservation laws

We study the well-posedness of the Bayesian inverse problem for scalar hyperbolic conservation laws where the statistical information about inputs such as the initial datum and (possibly discontinuous) flux function are inferred from noisy measurements. In particular, the Lipschitz continuity of the measurement to posterior map as well as the stability of the posterior to approximations, are established with respect to the Wasserstein distance. Numerical experiments are presented to illustrate the derived estimates.

==> Experiments/Experiment1_Burgers_RP/Burgers_ground_truth_ID.txt <==
-9.921875000000000000e-01 1.000000000000000000e+00
-9.765625000000000000e-01 1.000000000000000000e+00
-9.609375000000000000e-01 1.000000000000000000e+00
-9.453125000000000000e-01 1.000000000000000000e+00
-9.296875000000000000e-01 1.000000000000000000e+00
-9.140625000000000000e-01 1.000000000000000000e+00
-8.984375000000000000e-01 1.000000000000000000e+00
-8.828125000000000000e-01 1.000000000000000000e+00
-8.671875000000000000e-01 1.000000000000000000e+00
-8.515625000000000000e-01 1.000000000000000000e+00
-8.359375000000000000e-01 1.000000000000000000e+00
-8.203125000000000000e-01 1.000000000000000000e+00
-8.046875000000000000e-01 1.000000000000000000e+00
-7.890625000000000000e-01 1.000000000000000000e+00
-7.734375000000000000e-01 1.000000000000000000e+00
-7.578125000000000000e-01 1.000000000000000000e+00
-7.421875000000000000e-01 1.000000000000000000e+00
-7.265625000000000000e-01 1.000000000000000000e+00
-7.109375000000000000e-01 1.000000000000000000e+00
-6.953125000000000000e-01 1.000000000000000000e+00
-6.796875000000000000e-01 1.000000000000000000e+00
-6.640625000000000000e-01 1.000000000000000000e+00
-6.484375000000000000e-01 1.000000000000000000e+00
-6.328125000000000000e-01 1.000000000000000000e+00
-6.171875000000000000e-01 1.000000000000000000e+00
-6.015625000000000000e-01 1.000000000000000000e+00
-5.859375000000000000e-01 1.000000000000000000e+00
-5.703125000000000000e-01 1.000000000000000000e+00
-5.546875000000000000e-01 1.000000000000000000e+00
-5.390625000000000000e-01 1.000000000000000000e+00
-5.234375000000000000e-01 1.000000000000000000e+00
-5.078125000000000000e-01 1.000000000000000000e+00
-4.921875000000000000e-01 1.000000000000000000e+00
-4.765625000000000000e-01 1.000000000000000000e+00
-4.609375000000000000e-01 1.000000000000000000e+00
-4.453125000000000000e-01 1.000000000000000000e+00
-4.296875000000000000e-01 1.000000000000000000e+00
-4.140625000000000000e-01 1.000000000000000000e+00
-3.984375000000000000e-01 1.000000000000000000e+00
-3.828125000000000000e-01 1.000000000000000000e+00
-3.671875000000000000e-01 1.000000000000000000e+00
-3.515625000000000000e-01 1.000000000000000000e+00
-3.359375000000000000e-01 1.000000000000000000e+00
-3.203125000000000000e-01 1.000000000000000000e+00
-3.046875000000000000e-01 1.000000000000000000e+00
-2.890625000000000000e-01 1.000000000000000000e+00
-2.734375000000000000e-01 1.000000000000000000e+00
-2.578125000000000000e-01 1.000000000000000000e+00
-2.421875000000000000e-01 1.000000000000000000e+00
-2.265625000000000000e-01 1.000000000000000000e+00
-2.109375000000000000e-01 1.000000000000000000e+00
-1.953125000000000000e-01 1.000000000000000000e+00
-1.796875000000000000e-01 1.000000000000000000e+00
-1.640625000000000000e-01 1.000000000000000000e+00
-1.484375000000000000e-01 1.000000000000000000e+00
-1.328125000000000000e-01 1.000000000000000000e+00
-1.171875000000000000e-01 1.000000000000000000e+00
-1.015625000000000000e-01 1.000000000000000000e+00
-8.593750000000000000e-02 1.000000000000000000e+00
-7.031250000000000000e-02 1.000000000000000000e+00
-5.468750000000000000e-02 1.000000000000000000e+00
-3.906250000000000000e-02 1.000000000000000000e+00
-2.343750000000000000e-02 1.000000000000000000e+00
-7.812500000000000000e-03 9.897959183673469274e-01
7.812500000000000000e-03 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00
5.078125000000000000e-01 0.000000000000000000e+00
5.234375000000000000e-01 0.000000000000000000e+00
5.390625000000000000e-01 0.000000000000000000e+00
5.546875000000000000e-01 0.000000000000000000e+00
5.703125000000000000e-01 0.000000000000000000e+00
5.859375000000000000e-01 0.000000000000000000e+00
6.015625000000000000e-01 0.000000000000000000e+00
6.171875000000000000e-01 0.000000000000000000e+00
6.328125000000000000e-01 0.000000000000000000e+00
6.484375000000000000e-01 0.000000000000000000e+00
6.640625000000000000e-01 0.000000000000000000e+00
6.796875000000000000e-01 0.000000000000000000e+00
6.953125000000000000e-01 0.000000000000000000e+00
7.109375000000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.421875000000000000e-01 0.000000000000000000e+00
7.578125000000000000e-01 0.000000000000000000e+00
7.734375000000000000e-01 0.000000000000000000e+00
7.890625000000000000e-01 0.000000000000000000e+00
8.046875000000000000e-01 0.000000000000000000e+00
8.203125000000000000e-01 0.000000000000000000e+00
8.359375000000000000e-01 0.000000000000000000e+00
8.515625000000000000e-01 0.000000000000000000e+00
8.671875000000000000e-01 0.000000000000000000e+00
8.828125000000000000e-01 0.000000000000000000e+00
8.984375000000000000e-01 0.000000000000000000e+00
9.140625000000000000e-01 0.000000000000000000e+00
9.296875000000000000e-01 0.000000000000000000e+00
9.453125000000000000e-01 0.000000000000000000e+00
9.609375000000000000e-01 0.000000000000000000e+00
9.765625000000000000e-01 0.000000000000000000e+00
9.921875000000000000e-01 0.000000000000000000e+00


==> Experiments/Experiment1_Burgers_RP/Burgers_ground_truth_h=128.txt <==
-9.921875000000000000e-01 1.000000000000000000e+00
-9.765625000000000000e-01 1.000000000000000000e+00
-9.609375000000000000e-01 1.000000000000000000e+00
-9.453125000000000000e-01 1.000000000000000000e+00
-9.296875000000000000e-01 1.000000000000000000e+00
-9.140625000000000000e-01 1.000000000000000000e+00
-8.984375000000000000e-01 1.000000000000000000e+00
-8.828125000000000000e-01 1.000000000000000000e+00
-8.671875000000000000e-01 1.000000000000000000e+00
-8.515625000000000000e-01 1.000000000000000000e+00
-8.359375000000000000e-01 1.000000000000000000e+00
-8.203125000000000000e-01 1.000000000000000000e+00
-8.046875000000000000e-01 1.000000000000000000e+00
-7.890625000000000000e-01 1.000000000000000000e+00
-7.734375000000000000e-01 1.000000000000000000e+00
-7.578125000000000000e-01 1.000000000000000000e+00
-7.421875000000000000e-01 1.000000000000000000e+00
-7.265625000000000000e-01 1.000000000000000000e+00
-7.109375000000000000e-01 1.000000000000000000e+00
-6.953125000000000000e-01 1.000000000000000000e+00
-6.796875000000000000e-01 1.000000000000000000e+00
-6.640625000000000000e-01 1.000000000000000000e+00
-6.484375000000000000e-01 1.000000000000000000e+00
-6.328125000000000000e-01 1.000000000000000000e+00
-6.171875000000000000e-01 1.000000000000000000e+00
-6.015625000000000000e-01 1.000000000000000000e+00
-5.859375000000000000e-01 1.000000000000000000e+00
-5.703125000000000000e-01 1.000000000000000000e+00
-5.546875000000000000e-01 1.000000000000000000e+00
-5.390625000000000000e-01 1.000000000000000000e+00
-5.234375000000000000e-01 1.000000000000000000e+00
-5.078125000000000000e-01 1.000000000000000000e+00
-4.921875000000000000e-01 1.000000000000000000e+00
-4.765625000000000000e-01 1.000000000000000000e+00
-4.609375000000000000e-01 1.000000000000000000e+00
-4.453125000000000000e-01 1.000000000000000000e+00
-4.296875000000000000e-01 1.000000000000000000e+00
-4.140625000000000000e-01 1.000000000000000000e+00
-3.984375000000000000e-01 1.000000000000000000e+00
-3.828125000000000000e-01 1.000000000000000000e+00
-3.671875000000000000e-01 1.000000000000000000e+00
-3.515625000000000000e-01 1.000000000000000000e+00
-3.359375000000000000e-01 1.000000000000000000e+00
-3.203125000000000000e-01 1.000000000000000000e+00
-3.046875000000000000e-01 1.000000000000000000e+00
-2.890625000000000000e-01 1.000000000000000000e+00
-2.734375000000000000e-01 1.000000000000000000e+00
-2.578125000000000000e-01 1.000000000000000000e+00
-2.421875000000000000e-01 1.000000000000000000e+00
-2.265625000000000000e-01 1.000000000000000000e+00
-2.109375000000000000e-01 1.000000000000000000e+00
-1.953125000000000000e-01 1.000000000000000000e+00
-1.796875000000000000e-01 1.000000000000000000e+00
-1.640625000000000000e-01 1.000000000000000000e+00
-1.484375000000000000e-01 1.000000000000000000e+00
-1.328125000000000000e-01 1.000000000000000000e+00
-1.171875000000000000e-01 1.000000000000000000e+00
-1.015625000000000000e-01 1.000000000000000000e+00
-8.593750000000000000e-02 1.000000000000000000e+00
-7.031250000000000000e-02 1.000000000000000000e+00
-5.468750000000000000e-02 1.000000000000000000e+00
-3.906250000000000000e-02 1.000000000000000000e+00
-2.343750000000000000e-02 1.000000000000000000e+00
-7.812500000000000000e-03 1.000000000000000000e+00
7.812500000000000000e-03 1.000000000000000000e+00
2.343750000000000000e-02 1.000000000000000000e+00
3.906250000000000000e-02 1.000000000000000000e+00
5.468750000000000000e-02 1.000000000000000000e+00
7.031250000000000000e-02 1.000000000000000000e+00
8.593750000000000000e-02 1.000000000000000000e+00
1.015625000000000000e-01 1.000000000000000000e+00
1.171875000000000000e-01 1.000000000000000000e+00
1.328125000000000000e-01 1.000000000000000000e+00
1.484375000000000000e-01 1.000000000000000000e+00
1.640625000000000000e-01 1.000000000000000000e+00
1.796875000000000000e-01 1.000000000000000000e+00
1.953125000000000000e-01 1.000000000000000000e+00
2.109375000000000000e-01 1.000000000000000000e+00
2.265625000000000000e-01 1.000000000000000000e+00
2.421875000000000000e-01 1.000000000000000000e+00
2.578125000000000000e-01 9.999999999999997780e-01
2.734375000000000000e-01 9.999999999999968914e-01
2.890625000000000000e-01 9.999999999999633626e-01
3.046875000000000000e-01 9.999999999995785593e-01
3.203125000000000000e-01 9.999999999951730834e-01
3.359375000000000000e-01 9.999999999447437560e-01
3.515625000000000000e-01 9.999999993675570131e-01
3.671875000000000000e-01 9.999999927617385653e-01
3.828125000000000000e-01 9.999999171609453841e-01
3.984375000000000000e-01 9.999990519968746661e-01
4.140625000000000000e-01 9.999891575741353122e-01
4.296875000000000000e-01 9.998767620400279554e-01
4.453125000000000000e-01 9.986644230382952792e-01
4.609375000000000000e-01 9.880692979312932778e-01
4.765625000000000000e-01 9.277075965528703838e-01
4.921875000000000000e-01 7.244250095691130431e-01
5.078125000000000000e-01 3.259525548595800792e-01
5.234375000000000000e-01 2.508854271852273624e-02
5.390625000000000000e-01 2.361285644362934397e-05
5.546875000000000000e-01 4.953995250468773895e-13
5.703125000000000000e-01 2.217022355748592318e-32
5.859375000000000000e-01 3.882194155843706355e-81
6.015625000000000000e-01 5.367339902709071514e-204
6.171875000000000000e-01 0.000000000000000000e+00
6.328125000000000000e-01 0.000000000000000000e+00
6.484375000000000000e-01 0.000000000000000000e+00
6.640625000000000000e-01 0.000000000000000000e+00
6.796875000000000000e-01 0.000000000000000000e+00
6.953125000000000000e-01 0.000000000000000000e+00
7.109375000000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.421875000000000000e-01 0.000000000000000000e+00
7.578125000000000000e-01 0.000000000000000000e+00
7.734375000000000000e-01 0.000000000000000000e+00
7.890625000000000000e-01 0.000000000000000000e+00
8.046875000000000000e-01 0.000000000000000000e+00
8.203125000000000000e-01 0.000000000000000000e+00
8.359375000000000000e-01 0.000000000000000000e+00
8.515625000000000000e-01 0.000000000000000000e+00
8.671875000000000000e-01 0.000000000000000000e+00
8.828125000000000000e-01 0.000000000000000000e+00
8.984375000000000000e-01 0.000000000000000000e+00
9.140625000000000000e-01 0.000000000000000000e+00
9.296875000000000000e-01 0.000000000000000000e+00
9.453125000000000000e-01 0.000000000000000000e+00
9.609375000000000000e-01 0.000000000000000000e+00
9.765625000000000000e-01 0.000000000000000000e+00
9.921875000000000000e-01 0.000000000000000000e+00


==> Experiments/Experiment1_Burgers_RP/Burgers_prior_mean_ID.txt <==
-9.921875000000000000e-01 1.099999999999999867e+00
-9.765625000000000000e-01 1.099999999999999867e+00
-9.609375000000000000e-01 1.099999999999999867e+00
-9.453125000000000000e-01 1.099999999999999867e+00
-9.296875000000000000e-01 1.099999999999999867e+00
-9.140625000000000000e-01 1.099999999999999867e+00
-8.984375000000000000e-01 1.099999999999999867e+00
-8.828125000000000000e-01 1.099999999999999867e+00
-8.671875000000000000e-01 1.099999999999999867e+00
-8.515625000000000000e-01 1.099999999999999867e+00
-8.359375000000000000e-01 1.099999999999999867e+00
-8.203125000000000000e-01 1.099999999999999867e+00
-8.046875000000000000e-01 1.099999999999999867e+00
-7.890625000000000000e-01 1.099999999999999867e+00
-7.734375000000000000e-01 1.099999999999999867e+00
-7.578125000000000000e-01 1.099999999999999867e+00
-7.421875000000000000e-01 1.099999999999999867e+00
-7.265625000000000000e-01 1.099999999999999867e+00
-7.109375000000000000e-01 1.099999999999999867e+00
-6.953125000000000000e-01 1.099999999999999867e+00
-6.796875000000000000e-01 1.099999999999999867e+00
-6.640625000000000000e-01 1.099999999999999867e+00
-6.484375000000000000e-01 1.099999999999999867e+00
-6.328125000000000000e-01 1.099999999999999867e+00
-6.171875000000000000e-01 1.099999999999999867e+00
-6.015625000000000000e-01 1.099999999999999867e+00
-5.859375000000000000e-01 1.099999999999999867e+00
-5.703125000000000000e-01 1.099999999999999867e+00
-5.546875000000000000e-01 1.099999999999999867e+00
-5.390625000000000000e-01 1.099999999999999867e+00
-5.234375000000000000e-01 1.099999999999999867e+00
-5.078125000000000000e-01 1.099999999999999867e+00
-4.921875000000000000e-01 1.099999999999999645e+00
-4.765625000000000000e-01 1.099999999999999645e+00
-4.609375000000000000e-01 1.099999999999999645e+00
-4.453125000000000000e-01 1.099999999999999645e+00
-4.296875000000000000e-01 1.099999999999999645e+00
-4.140625000000000000e-01 1.099999999999999645e+00
-3.984375000000000000e-01 1.099999999999999645e+00
-3.828125000000000000e-01 1.099999999999999645e+00
-3.671875000000000000e-01 1.099999999999999645e+00
-3.515625000000000000e-01 1.099999999999999645e+00
-3.359375000000000000e-01 1.099999999999999645e+00
-3.203125000000000000e-01 1.099999999999999645e+00
-3.046875000000000000e-01 1.099999999999999645e+00
-2.890625000000000000e-01 1.099999999999999645e+00
-2.734375000000000000e-01 1.099999999999999645e+00
-2.578125000000000000e-01 1.099999999999999645e+00
-2.421875000000000000e-01 1.099999999999999867e+00
-2.265625000000000000e-01 1.099999999999999867e+00
-2.109375000000000000e-01 1.099999999999999867e+00
-1.953125000000000000e-01 1.099999999999999867e+00
-1.796875000000000000e-01 1.099999999999999867e+00
-1.640625000000000000e-01 1.099999999999999867e+00
-1.484375000000000000e-01 1.099999999999999867e+00
-1.328125000000000000e-01 1.099999999999999867e+00
-1.171875000000000000e-01 1.099999999999999867e+00
-1.015625000000000000e-01 6.224489795918369817e-01
-8.593750000000000000e-02 -1.000000000000000194e-01
-7.031250000000000000e-02 -1.000000000000000194e-01
-5.468750000000000000e-02 -1.000000000000000194e-01
-3.906250000000000000e-02 -1.000000000000000194e-01
-2.343750000000000000e-02 -9.999999999999999167e-02
-7.812500000000000000e-03 -1.000000000000000056e-01
7.812500000000000000e-03 -9.999999999999999167e-02
2.343750000000000000e-02 -9.999999999999999167e-02
3.906250000000000000e-02 -1.000000000000000194e-01
5.468750000000000000e-02 -1.000000000000000194e-01
7.031250000000000000e-02 -1.000000000000000194e-01
8.593750000000000000e-02 -1.000000000000000194e-01
1.015625000000000000e-01 -1.000000000000000194e-01
1.171875000000000000e-01 -1.000000000000000194e-01
1.328125000000000000e-01 -1.000000000000000056e-01
1.484375000000000000e-01 -1.000000000000000056e-01
1.640625000000000000e-01 -1.000000000000000056e-01
1.796875000000000000e-01 -1.000000000000000056e-01
1.953125000000000000e-01 -1.000000000000000056e-01
2.109375000000000000e-01 -1.000000000000000056e-01
2.265625000000000000e-01 -1.000000000000000056e-01
2.421875000000000000e-01 -1.000000000000000056e-01
2.578125000000000000e-01 -9.999999999999997780e-02
2.734375000000000000e-01 -9.999999999999997780e-02
2.890625000000000000e-01 -9.999999999999997780e-02
3.046875000000000000e-01 -9.999999999999997780e-02
3.203125000000000000e-01 -9.999999999999997780e-02
3.359375000000000000e-01 -9.999999999999997780e-02
3.515625000000000000e-01 -9.999999999999997780e-02
3.671875000000000000e-01 -9.999999999999997780e-02
3.828125000000000000e-01 -9.999999999999997780e-02
3.984375000000000000e-01 -9.999999999999997780e-02
4.140625000000000000e-01 -9.999999999999997780e-02
4.296875000000000000e-01 -9.999999999999997780e-02
4.453125000000000000e-01 -9.999999999999997780e-02
4.609375000000000000e-01 -9.999999999999997780e-02
4.765625000000000000e-01 -9.999999999999997780e-02
4.921875000000000000e-01 -9.999999999999997780e-02
5.078125000000000000e-01 -1.000000000000000056e-01
5.234375000000000000e-01 -1.000000000000000056e-01
5.390625000000000000e-01 -1.000000000000000056e-01
5.546875000000000000e-01 -1.000000000000000056e-01
5.703125000000000000e-01 -1.000000000000000056e-01
5.859375000000000000e-01 -1.000000000000000056e-01
6.015625000000000000e-01 -1.000000000000000056e-01
6.171875000000000000e-01 -1.000000000000000056e-01
6.328125000000000000e-01 -1.000000000000000056e-01
6.484375000000000000e-01 -1.000000000000000056e-01
6.640625000000000000e-01 -1.000000000000000056e-01
6.796875000000000000e-01 -1.000000000000000056e-01
6.953125000000000000e-01 -1.000000000000000056e-01
7.109375000000000000e-01 -1.000000000000000056e-01
7.265625000000000000e-01 -1.000000000000000056e-01
7.421875000000000000e-01 -1.000000000000000056e-01
7.578125000000000000e-01 -1.000000000000000056e-01
7.734375000000000000e-01 -1.000000000000000056e-01
7.890625000000000000e-01 -1.000000000000000056e-01
8.046875000000000000e-01 -1.000000000000000056e-01
8.203125000000000000e-01 -1.000000000000000056e-01
8.359375000000000000e-01 -1.000000000000000056e-01
8.515625000000000000e-01 -1.000000000000000056e-01
8.671875000000000000e-01 -1.000000000000000056e-01
8.828125000000000000e-01 -1.000000000000000056e-01
8.984375000000000000e-01 -1.000000000000000056e-01
9.140625000000000000e-01 -1.000000000000000056e-01
9.296875000000000000e-01 -1.000000000000000056e-01
9.453125000000000000e-01 -1.000000000000000056e-01
9.609375000000000000e-01 -1.000000000000000056e-01
9.765625000000000000e-01 -1.000000000000000056e-01
9.921875000000000000e-01 -1.000000000000000056e-01


==> Experiments/Experiment1_Burgers_RP/Burgers_prior_mean_h=128.txt <==
-9.921875000000000000e-01 1.099999999999999867e+00
-9.765625000000000000e-01 1.099999999999999867e+00
-9.609375000000000000e-01 1.099999999999999867e+00
-9.453125000000000000e-01 1.099999999999999867e+00
-9.296875000000000000e-01 1.099999999999999867e+00
-9.140625000000000000e-01 1.099999999999999867e+00
-8.984375000000000000e-01 1.099999999999999867e+00
-8.828125000000000000e-01 1.099999999999999867e+00
-8.671875000000000000e-01 1.099999999999999867e+00
-8.515625000000000000e-01 1.099999999999999867e+00
-8.359375000000000000e-01 1.099999999999999867e+00
-8.203125000000000000e-01 1.099999999999999867e+00
-8.046875000000000000e-01 1.099999999999999867e+00
-7.890625000000000000e-01 1.099999999999999867e+00
-7.734375000000000000e-01 1.099999999999999867e+00
-7.578125000000000000e-01 1.099999999999999867e+00
-7.421875000000000000e-01 1.099999999999999867e+00
-7.265625000000000000e-01 1.099999999999999867e+00
-7.109375000000000000e-01 1.099999999999999867e+00
-6.953125000000000000e-01 1.099999999999999867e+00
-6.796875000000000000e-01 1.099999999999999867e+00
-6.640625000000000000e-01 1.099999999999999867e+00
-6.484375000000000000e-01 1.099999999999999867e+00
-6.328125000000000000e-01 1.099999999999999867e+00
-6.171875000000000000e-01 1.099999999999999867e+00
-6.015625000000000000e-01 1.099999999999999867e+00
-5.859375000000000000e-01 1.099999999999999867e+00
-5.703125000000000000e-01 1.099999999999999867e+00
-5.546875000000000000e-01 1.099999999999999867e+00
-5.390625000000000000e-01 1.099999999999999867e+00
-5.234375000000000000e-01 1.099999999999999867e+00
-5.078125000000000000e-01 1.099999999999999867e+00
-4.921875000000000000e-01 1.099999999999999645e+00
-4.765625000000000000e-01 1.099999999999999645e+00
-4.609375000000000000e-01 1.099999999999999645e+00
-4.453125000000000000e-01 1.099999999999999645e+00
-4.296875000000000000e-01 1.099999999999999645e+00
-4.140625000000000000e-01 1.099999999999999645e+00
-3.984375000000000000e-01 1.099999999999999645e+00
-3.828125000000000000e-01 1.099999999999999645e+00
-3.671875000000000000e-01 1.099999999999999645e+00
-3.515625000000000000e-01 1.099999999999999645e+00
-3.359375000000000000e-01 1.099999999999999645e+00
-3.203125000000000000e-01 1.099999999999999645e+00
-3.046875000000000000e-01 1.099999999999999645e+00
-2.890625000000000000e-01 1.099999999999999645e+00
-2.734375000000000000e-01 1.099999999999999645e+00
-2.578125000000000000e-01 1.099999999999999645e+00
-2.421875000000000000e-01 1.099999999999999867e+00
-2.265625000000000000e-01 1.099999999999999867e+00
-2.109375000000000000e-01 1.099999999999999867e+00
-1.953125000000000000e-01 1.099999999999999867e+00
-1.796875000000000000e-01 1.099999999999999867e+00
-1.640625000000000000e-01 1.099999999999999867e+00
-1.484375000000000000e-01 1.099999999999999867e+00
-1.328125000000000000e-01 1.099999999999999867e+00
-1.171875000000000000e-01 1.099999999999999867e+00
-1.015625000000000000e-01 1.099999999999999867e+00
-8.593750000000000000e-02 1.099999999999999867e+00
-7.031250000000000000e-02 1.099999999999999867e+00
-5.468750000000000000e-02 1.099999999999999867e+00
-3.906250000000000000e-02 1.099999999999999867e+00
-2.343750000000000000e-02 1.099999999999999867e+00
-7.812500000000000000e-03 1.099999999999999867e+00
7.812500000000000000e-03 1.099999999999999867e+00
2.343750000000000000e-02 1.099999999999999867e+00
3.906250000000000000e-02 1.099999999999999867e+00
5.468750000000000000e-02 1.099999999999999867e+00
7.031250000000000000e-02 1.099999999999999867e+00
8.593750000000000000e-02 1.099999999999999867e+00
1.015625000000000000e-01 1.099999999999999645e+00
1.171875000000000000e-01 1.099999999999999645e+00
1.328125000000000000e-01 1.099999999999999645e+00
1.484375000000000000e-01 1.099999999999999645e+00
1.640625000000000000e-01 1.099999999999999645e+00
1.796875000000000000e-01 1.099999999999999645e+00
1.953125000000000000e-01 1.099999999999997868e+00
2.109375000000000000e-01 1.099999999999969669e+00
2.265625000000000000e-01 1.099999999999512257e+00
2.421875000000000000e-01 1.099999999992090638e+00
2.578125000000000000e-01 1.099999999871649647e+00
2.734375000000000000e-01 1.099999997917135097e+00
2.890625000000000000e-01 1.099999966198909052e+00
3.046875000000000000e-01 1.099999451517781335e+00
3.203125000000000000e-01 1.099991107850084138e+00
3.359375000000000000e-01 1.099857647748847089e+00
3.515625000000000000e-01 1.097936981686594482e+00
3.671875000000000000e-01 1.078622297790108764e+00
3.828125000000000000e-01 9.701180303908436553e-01
3.984375000000000000e-01 6.412530471161059786e-01
4.140625000000000000e-01 8.800903544003876866e-02
4.296875000000000000e-01 -9.879313284342726431e-02
4.453125000000000000e-01 -9.999999653895222385e-02
4.609375000000000000e-01 -9.999999999999997780e-02
4.765625000000000000e-01 -9.999999999999997780e-02
4.921875000000000000e-01 -9.999999999999997780e-02
5.078125000000000000e-01 -1.000000000000000056e-01
5.234375000000000000e-01 -1.000000000000000056e-01
5.390625000000000000e-01 -1.000000000000000056e-01
5.546875000000000000e-01 -1.000000000000000056e-01
5.703125000000000000e-01 -1.000000000000000056e-01
5.859375000000000000e-01 -1.000000000000000056e-01
6.015625000000000000e-01 -1.000000000000000056e-01
6.171875000000000000e-01 -1.000000000000000056e-01
6.328125000000000000e-01 -1.000000000000000056e-01
6.484375000000000000e-01 -1.000000000000000056e-01
6.640625000000000000e-01 -1.000000000000000056e-01
6.796875000000000000e-01 -1.000000000000000056e-01
6.953125000000000000e-01 -1.000000000000000056e-01
7.109375000000000000e-01 -1.000000000000000056e-01
7.265625000000000000e-01 -1.000000000000000056e-01
7.421875000000000000e-01 -1.000000000000000056e-01
7.578125000000000000e-01 -1.000000000000000056e-01
7.734375000000000000e-01 -1.000000000000000056e-01
7.890625000000000000e-01 -1.000000000000000056e-01
8.046875000000000000e-01 -1.000000000000000056e-01
8.203125000000000000e-01 -1.000000000000000056e-01
8.359375000000000000e-01 -1.000000000000000056e-01
8.515625000000000000e-01 -1.000000000000000056e-01
8.671875000000000000e-01 -1.000000000000000056e-01
8.828125000000000000e-01 -1.000000000000000056e-01
8.984375000000000000e-01 -1.000000000000000056e-01
9.140625000000000000e-01 -1.000000000000000056e-01
9.296875000000000000e-01 -1.000000000000000056e-01
9.453125000000000000e-01 -1.000000000000000056e-01
9.609375000000000000e-01 -1.000000000000000056e-01
9.765625000000000000e-01 -1.000000000000000056e-01
9.921875000000000000e-01 -1.000000000000000056e-01


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_chain_lengths_for_delta_1.tikz.txt <==
steps W1 lower_quartile upper_quartile
250 0.0067149397044349145 0.003592617918377794 0.00854730836064933
500 0.004831196318417808 0.002737895550674914 0.006142134755130609
1000 0.0028749566962382057 0.0018358562099875565 0.0035111099335946843
2000 0.002147091097821878 0.0012556781401203594 0.0031665111106558056


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_chain_lengths_for_delta_2.tikz.txt <==
steps W1 lower_quartile upper_quartile
250 0.015582208372802312 0.009636558582496308 0.018785526398079955
500 0.014208740525611312 0.009547186190985421 0.017811771561496555
1000 0.008839884048819103 0.005228556655242243 0.011812254891913367
2000 0.00785397963969151 0.0053576218021618854 0.00956870554105086


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_chain_lengths_for_sigma_0.tikz.txt <==
steps W1 lower_quartile upper_quartile
250 0.010172114984846487 0.005418959162163807 0.014646249683979151
500 0.009381780424686901 0.006261353165258176 0.012537771626545267
1000 0.005450990749198781 0.00374564132454255 0.007307824150710197
2000 0.004571345804379876 0.002574079163043575 0.005912155010996928


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_grid_spacings_for_delta_1.tikz.txt <==
cells W1 lower_quartile upper_quartile
0.125     0.025987866855594097 0.024177356187008787 0.02748759275522812
0.0625    0.00904833507881597 0.007527871673885354 0.010042554638437687
0.03125   0.00203652654384777 0.0012581080819980316 0.002302865564480296
0.015625  0.0019076827526458217 0.0012155126564267513 0.002721566607440065
0.0078125 0.0023075988263527294 0.0014337380439174508 0.0029434284295088388


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_grid_spacings_for_delta_2.tikz.txt <==
cells W1 lower_quartile upper_quartile
0.125     0.1484842122054717 0.14366918162621858 0.15509134752442255
0.0625    0.007635678093008765 0.003800327542349729 0.010538604353760219
0.03125   0.007825778878563037 0.004532392175155262 0.010671158064296818
0.015625  0.006588487547377963 0.004348609036446547 0.007367249524595898
0.0078125 0.007370083700184887 0.004031590426750281 0.00992935399647758


==> Experiments/Experiment1_Burgers_RP/W_1_for_different_grid_spacings_for_sigma_0.tikz.txt <==
cells W1 lower_quartile upper_quartile
0.125     0.06502900126833765 0.06093169136643154 0.07035454522117879
0.0625    0.013501786526533171 0.009951013558018303 0.0165375154539299
0.03125   0.007373369610468301 0.00430065667623892 0.009955604489863172
0.015625  0.004125897454467591 0.0024753899425326324 0.004862201905940682
0.0078125 0.004609696153559168 0.0022054363986838198 0.006328970873525373


==> Experiments/Experiment1_Burgers_RP/hist_delta_1_h=128.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.05599999999999998
-0.08571428571428572 0.19599999999999992
-0.07142857142857142 0.5319999999999998
-0.057142857142857134 1.5960000000000025
-0.04285714285714287 4.563999999999998
-0.028571428571428584 7.979999999999997
-0.014285714285714294 12.767999999999995
-2.6020852139652106e-18 14.728000000000023
0.01428571428571426 12.851999999999995
0.02857142857142855 8.707999999999997
0.042857142857142844 4.003999999999999
0.057142857142857134 1.3999999999999995
0.07142857142857142 0.4759999999999998
0.08571428571428572 0.11199999999999996
0.1 0.02799999999999999
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment1_Burgers_RP/hist_delta_2_h=128.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.08399999999999998
-0.1142857142857143 0.3359999999999999
-0.1 0.6999999999999997
-0.08571428571428572 2.015999999999999
-0.07142857142857142 3.163999999999999
-0.057142857142857134 5.320000000000009
-0.04285714285714287 6.467999999999998
-0.028571428571428584 7.531999999999997
-0.014285714285714294 7.223999999999997
-2.6020852139652106e-18 8.008000000000013
0.01428571428571426 6.523999999999998
0.02857142857142855 6.243999999999998
0.042857142857142844 5.6279999999999974
0.057142857142857134 3.6679999999999984
0.07142857142857142 2.519999999999999
0.08571428571428572 2.463999999999999
0.1 1.1759999999999997
0.1142857142857143 0.6159999999999998
0.1285714285714286 0.0840000000000003
0.14285714285714282 0.05599999999999998
0.1571428571428571 0.08399999999999998
0.1714285714285714 0.05599999999999998
0.1857142857142857 0.02799999999999999
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment1_Burgers_RP/hist_sigma_0_h=128.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.02799999999999999
-0.1 0.11199999999999996
-0.08571428571428572 0.22399999999999992
-0.07142857142857142 1.3159999999999996
-0.057142857142857134 3.164000000000005
-0.04285714285714287 5.095999999999998
-0.028571428571428584 7.615999999999997
-0.014285714285714294 10.639999999999997
-2.6020852139652106e-18 13.41200000000002
0.01428571428571426 11.479999999999995
0.02857142857142855 9.043999999999997
0.042857142857142844 4.7879999999999985
0.057142857142857134 2.491999999999999
0.07142857142857142 0.5599999999999998
0.08571428571428572 0.02799999999999999
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment2_Burgers_flux_only/Burgers_endstate_h=128_MAP.tikz.txt <==
0.0078125 0.007700375475314532
0.0234375 0.015395456107874015
0.0390625 0.022499278062229268
0.0546875 0.029391988287275475
0.0703125 0.03618714242494187
0.0859375 0.04293137345359839
0.1015625 0.04964710589242802
0.1171875 0.05634619059270364
0.1328125 0.06303529053786516
0.1484375 0.06971831408657672
0.1640625 0.07639762098860246
0.1796875 0.08307466204833255
0.1953125 0.08975033640541136
0.2109375 0.09642519938704006
0.2265625 0.10309958746545392
0.2421875 0.1097736954316558
0.2578125 0.11644762513557486
0.2734375 0.1231214168487059
0.2890625 0.12979506976196725
0.3046875 0.1364685555567045
0.3203125 0.14314182748431092
0.3359375 0.14981482649069702
0.3515625 0.15648748537154786
0.3671875 0.16315973160087044
0.3828125 0.16983148925723385
0.3984375 0.17650268033141825
0.4140625 0.18317322560716753
0.4296875 0.18984304524578244
0.4453125 0.19651205916445563
0.4609375 0.20318018727061
0.4765625 0.20984734959561935
0.4921875 0.21651346635828678
0.5078125 0.2231784579794287
0.5234375 0.22984224506260936
0.5390625 0.23650474835163754
0.5546875 0.24316588867230957
0.5703125 0.2498255868636607
0.5859375 0.25648376370240633
0.6015625 0.26314033982312646
0.6171875 0.269795235635935
0.6328125 0.2764483712428021
0.6484375 0.2830996663532745
0.6640625 0.28974904020004966
0.6796875 0.2963964114546371
0.6953125 0.3030416981431958
0.7109375 0.30968481756252153
0.7265625 0.31632568619608337
0.7421875 0.3229642196299537
0.7578125 0.3296003324684349
0.7734375 0.3362339382491594
0.7890625 0.3428649493574193
0.8046875 0.34949327693946536
0.8203125 0.3561188308145058
0.8359375 0.36274151938512156
0.8515625 0.3693612495458092
0.8671875 0.3759779265893513
0.8828125 0.38259145411070317
0.8984375 0.38920173390773305
0.9140625 0.3958086658382404
0.9296875 0.40241214281444726
0.9453125 0.4090114543714878
0.9609375 0.41553107611415707
0.9765625 0.40639397034341124
0.9921875 0.2456714208016479
1.0078125 -0.24567142080165058
1.0234375 -0.40639397034341174
1.0390625 -0.4155310761141571
1.0546875 -0.4090114543714879
1.0703125 -0.40241214281444737
1.0859375 -0.39580866583824054
1.1015625 -0.38920173390773316
1.1171875 -0.3825914541107032
1.1328125 -0.37597792658935136
1.1484375 -0.3693612495458093
1.1640625 -0.36274151938512156
1.1796875 -0.3561188308145058
1.1953125 -0.34949327693946536
1.2109375 -0.3428649493574193
1.2265625 -0.3362339382491595
1.2421875 -0.329600332468435
1.2578125 -0.3229642196299538
1.2734375 -0.3163256861960834
1.2890625 -0.30968481756252153
1.3046875 -0.3030416981431958
1.3203125 -0.2963964114546371
1.3359375 -0.28974904020004966
1.3515625 -0.2830996663532745
1.3671875 -0.2764483712428021
1.3828125 -0.269795235635935
1.3984375 -0.26314033982312646
1.4140625 -0.25648376370240633
1.4296875 -0.2498255868636607
1.4453125 -0.2431658886723096
1.4609375 -0.2365047483516376
1.4765625 -0.22984224506260945
1.4921875 -0.22317845797942878
1.5078125 -0.2165134663582869
1.5234375 -0.20984734959561946
1.5390625 -0.20318018727061005
1.5546875 -0.1965120591644557
1.5703125 -0.18984304524578244
1.5859375 -0.18317322560716756
1.6015625 -0.17650268033141825
1.6171875 -0.16983148925723385
1.6328125 -0.1631597316008705
1.6484375 -0.1564874853715479
1.6640625 -0.14981482649069708
1.6796875 -0.14314182748431098
1.6953125 -0.13646855555670456
1.7109375 -0.1297950697619673
1.7265625 -0.12312141684870595
1.7421875 -0.11644762513557491
1.7578125 -0.10977369543165585
1.7734375 -0.10309958746545397
1.7890625 -0.09642519938704011
1.8046875 -0.08975033640541139
1.8203125 -0.0830746620483326
1.8359375 -0.07639762098860252
1.8515625 -0.06971831408657678
1.8671875 -0.06303529053786522
1.8828125 -0.056346190592703696
1.8984375 -0.04964710589242807
1.9140625 -0.04293137345359844
1.9296875 -0.03618714242494193
1.9453125 -0.02939198828727554
1.9609375 -0.022499278062229316
1.9765625 -0.015395456107874066
1.9921875 -0.007700375475314589


==> Experiments/Experiment2_Burgers_flux_only/Burgers_endstate_h=128_mean.tikz.txt <==
0.0078125 0.0077504143555338564
0.0234375 0.01548690036504765
0.0390625 0.022623972949434308
0.0546875 0.029545783298225013
0.0703125 0.036367233660495324
0.0859375 0.04313560437845225
0.1015625 0.049873698620194654
0.1171875 0.056593618484078415
0.1328125 0.06330220853951084
0.1484375 0.07000351638286853
0.1640625 0.07670001307046558
0.1796875 0.08339324108920237
0.1953125 0.09008417678241423
0.2109375 0.09677344158647233
0.2265625 0.10346142932821448
0.2421875 0.11014838508452458
0.2578125 0.11683445517874962
0.2734375 0.12351971950564838
0.2890625 0.13020421278321284
0.3046875 0.13688793872546307
0.3203125 0.1435708796098469
0.3359375 0.1502530028022106
0.3515625 0.15693426524450924
0.3671875 0.16361461656192844
0.3828125 0.17029400122446586
0.3984375 0.17697236005483633
0.4140625 0.18364963128072093
0.4296875 0.1903257512670799
0.4453125 0.19700065502239641
0.4609375 0.2036742765443043
0.4765625 0.21034654905057062
0.4921875 0.21701740512792794
0.5078125 0.22368677682185373
0.5234375 0.23035459568379085
0.5390625 0.23702079278763266
0.5546875 0.24368529872397196
0.5703125 0.2503480435782334
0.5859375 0.257008956897097
0.6015625 0.2636679676463827
0.6171875 0.27032500416266847
0.6328125 0.27697999410025953
0.6484375 0.283632864374647
0.6640625 0.290283541103246
0.6796875 0.29693194954393975
0.6953125 0.3035780140317723
0.7109375 0.3102216579139847
0.7265625 0.31686280348348783
0.7421875 0.3235013719107851
0.7578125 0.33013728317429847
0.7734375 0.3367704559890057
0.7890625 0.34340080773326065
0.8046875 0.3500282543736412
0.8203125 0.3566527103876438
0.8359375 0.3632740886840266
0.8515625 0.3698923005205819
0.8671875 0.3765072554191051
0.8828125 0.3831188610773054
0.8984375 0.3897270232770477
0.9140625 0.39633164574814306
0.9296875 0.4029326251400793
0.9453125 0.4095292511926576
0.9609375 0.41604559057377943
0.9765625 0.40687323373866946
0.9921875 0.24601843264429696
1.0078125 -0.24601843264429563
1.0234375 -0.40687323373866924
1.0390625 -0.4160455905737795
1.0546875 -0.4095292511926576
1.0703125 -0.4029326251400793
1.0859375 -0.39633164574814306
1.1015625 -0.3897270232770477
1.1171875 -0.3831188610773054
1.1328125 -0.3765072554191051
1.1484375 -0.3698923005205819
1.1640625 -0.3632740886840266
1.1796875 -0.3566527103876438
1.1953125 -0.35002825437364127
1.2109375 -0.34340080773326076
1.2265625 -0.33677045598900573
1.2421875 -0.33013728317429847
1.2578125 -0.3235013719107851
1.2734375 -0.31686280348348783
1.2890625 -0.3102216579139847
1.3046875 -0.3035780140317723
1.3203125 -0.29693194954393975
1.3359375 -0.290283541103246
1.3515625 -0.283632864374647
1.3671875 -0.27697999410025953
1.3828125 -0.27032500416266847
1.3984375 -0.2636679676463827
1.4140625 -0.257008956897097
1.4296875 -0.2503480435782334
1.4453125 -0.24368529872397196
1.4609375 -0.23702079278763266
1.4765625 -0.23035459568379088
1.4921875 -0.22368677682185378
1.5078125 -0.217017405127928
1.5234375 -0.2103465490505707
1.5390625 -0.20367427654430437
1.5546875 -0.19700065502239641
1.5703125 -0.19032575126707993
1.5859375 -0.18364963128072098
1.6015625 -0.17697236005483638
1.6171875 -0.17029400122446592
1.6328125 -0.1636146165619285
1.6484375 -0.15693426524450926
1.6640625 -0.15025300280221063
1.6796875 -0.14357087960984696
1.6953125 -0.13688793872546312
1.7109375 -0.1302042127832129
1.7265625 -0.12351971950564844
1.7421875 -0.11683445517874967
1.7578125 -0.1101483850845246
1.7734375 -0.10346142932821449
1.7890625 -0.09677344158647233
1.8046875 -0.09008417678241423
1.8203125 -0.08339324108920237
1.8359375 -0.07670001307046558
1.8515625 -0.07000351638286854
1.8671875 -0.06330220853951084
1.8828125 -0.05659361848407843
1.8984375 -0.049873698620194654
1.9140625 -0.043135604378452264
1.9296875 -0.03636723366049535
1.9453125 -0.029545783298225044
1.9609375 -0.022623972949434343
1.9765625 -0.015486900365047688
1.9921875 -0.007750414355533893


==> Experiments/Experiment2_Burgers_flux_only/Burgers_only_flux_ID.txt <==
7.812500000000000000e-03 2.453876263484066483e-02
2.343750000000000000e-02 7.355717187599292162e-02
3.906250000000000000e-02 1.223983754472485613e-01
5.468750000000000000e-02 1.709447106112202686e-01
7.031250000000000000e-02 2.190792249943413206e-01
8.593750000000000000e-02 2.666859583353771712e-01
1.015625000000000000e-01 3.136502218438520506e-01
1.171875000000000000e-01 3.598588744953902241e-01
1.328125000000000000e-01 4.052005955983543073e-01
1.484375000000000000e-01 4.495661529751415197e-01
1.640625000000000000e-01 4.928486661120671797e-01
1.796875000000000000e-01 5.349438636438842432e-01
1.953125000000000000e-01 5.757503345526344685e-01
2.109375000000000000e-01 6.151697724756740593e-01
2.265625000000000000e-01 6.531072125343115875e-01
2.421875000000000000e-01 6.894712601125185802e-01
2.578125000000000000e-01 7.241743110345643109e-01
2.734375000000000000e-01 7.571327626111495901e-01
2.890625000000000000e-01 7.882672150456070392e-01
3.046875000000000000e-01 8.175026627149660774e-01
3.203125000000000000e-01 8.447686748650683475e-01
3.359375000000000000e-01 8.699995652844239036e-01
3.515625000000000000e-01 8.931345505480470237e-01
3.671875000000000000e-01 9.141178964500527027e-01
3.828125000000000000e-01 9.328990522722387935e-01
3.984375000000000000e-01 9.494327725651946492e-01
4.140625000000000000e-01 9.636792261485518374e-01
4.296875000000000000e-01 9.756040920677858663e-01
4.453125000000000000e-01 9.851786422764027273e-01
4.609375000000000000e-01 9.923798108443181443e-01
4.765625000000000000e-01 9.971902495257040089e-01
4.921875000000000000e-01 9.995983695524323087e-01
5.078125000000000000e-01 9.995983695524325308e-01
5.234375000000000000e-01 9.971902495257041199e-01
5.390625000000000000e-01 9.923798108443182553e-01
5.546875000000000000e-01 9.851786422764027273e-01
5.703125000000000000e-01 9.756040920677859773e-01
5.859375000000000000e-01 9.636792261485519484e-01
6.015625000000000000e-01 9.494327725651947603e-01
6.171875000000000000e-01 9.328990522722386824e-01
6.328125000000000000e-01 9.141178964500527027e-01
6.484375000000000000e-01 8.931345505480470237e-01
6.640625000000000000e-01 8.699995652844239036e-01
6.796875000000000000e-01 8.447686748650685695e-01
6.953125000000000000e-01 8.175026627149661884e-01
7.109375000000000000e-01 7.882672150456072613e-01
7.265625000000000000e-01 7.571327626111497011e-01
7.421875000000000000e-01 7.241743110345644219e-01
7.578125000000000000e-01 6.894712601125185802e-01
7.734375000000000000e-01 6.531072125343118095e-01
7.890625000000000000e-01 6.151697724756742813e-01
8.046875000000000000e-01 5.757503345526344685e-01
8.203125000000000000e-01 5.349438636438842432e-01
8.359375000000000000e-01 4.928486661120672352e-01
8.515625000000000000e-01 4.495661529751415197e-01
8.671875000000000000e-01 4.052005955983543628e-01
8.828125000000000000e-01 3.598588744953903351e-01
8.984375000000000000e-01 3.136502218438521616e-01
9.140625000000000000e-01 2.666859583353772822e-01
9.296875000000000000e-01 2.190792249943414316e-01
9.453125000000000000e-01 1.709447106112204351e-01
9.609375000000000000e-01 1.223983754472486862e-01
9.765625000000000000e-01 7.355717187599303264e-02
9.921875000000000000e-01 2.453876263484079667e-02
1.007812500000000000e+00 -2.453876263484054340e-02
1.023437500000000000e+00 -7.355717187599278284e-02
1.039062500000000000e+00 -1.223983754472484642e-01
1.054687500000000000e+00 -1.709447106112201853e-01
1.070312500000000000e+00 -2.190792249943412373e-01
1.085937500000000000e+00 -2.666859583353771157e-01
1.101562500000000000e+00 -3.136502218438518841e-01
1.117187500000000000e+00 -3.598588744953901131e-01
1.132812500000000000e+00 -4.052005955983541408e-01
1.148437500000000000e+00 -4.495661529751412977e-01
1.164062500000000000e+00 -4.928486661120670131e-01
1.179687500000000000e+00 -5.349438636438841321e-01
1.195312500000000000e+00 -5.757503345526343574e-01
1.210937500000000000e+00 -6.151697724756740593e-01
1.226562500000000000e+00 -6.531072125343115875e-01
1.242187500000000000e+00 -6.894712601125184692e-01
1.257812500000000000e+00 -7.241743110345641998e-01
1.273437500000000000e+00 -7.571327626111494791e-01
1.289062500000000000e+00 -7.882672150456070392e-01
1.304687500000000000e+00 -8.175026627149660774e-01
1.320312500000000000e+00 -8.447686748650683475e-01
1.335937500000000000e+00 -8.699995652844236815e-01
1.351562500000000000e+00 -8.931345505480469127e-01
1.367187500000000000e+00 -9.141178964500525916e-01
1.382812500000000000e+00 -9.328990522722385714e-01
1.398437500000000000e+00 -9.494327725651945382e-01
1.414062500000000000e+00 -9.636792261485518374e-01
1.429687500000000000e+00 -9.756040920677859773e-01
1.445312500000000000e+00 -9.851786422764027273e-01
1.460937500000000000e+00 -9.923798108443181443e-01
1.476562500000000000e+00 -9.971902495257041199e-01
1.492187500000000000e+00 -9.995983695524324197e-01
1.507812500000000000e+00 -9.995983695524324197e-01
1.523437500000000000e+00 -9.971902495257041199e-01
1.539062500000000000e+00 -9.923798108443181443e-01
1.554687500000000000e+00 -9.851786422764027273e-01
1.570312500000000000e+00 -9.756040920677860884e-01
1.585937500000000000e+00 -9.636792261485518374e-01
1.601562500000000000e+00 -9.494327725651946492e-01
1.617187500000000000e+00 -9.328990522722387935e-01
1.632812500000000000e+00 -9.141178964500527027e-01
1.648437500000000000e+00 -8.931345505480471347e-01
1.664062500000000000e+00 -8.699995652844240146e-01
1.679687500000000000e+00 -8.447686748650685695e-01
1.695312500000000000e+00 -8.175026627149664105e-01
1.710937500000000000e+00 -7.882672150456073723e-01
1.726562500000000000e+00 -7.571327626111499232e-01
1.742187500000000000e+00 -7.241743110345646439e-01
1.757812500000000000e+00 -6.894712601125186913e-01
1.773437500000000000e+00 -6.531072125343119206e-01
1.789062500000000000e+00 -6.151697724756743924e-01
1.804687500000000000e+00 -5.757503345526346905e-01
1.820312500000000000e+00 -5.349438636438843542e-01
1.835937500000000000e+00 -4.928486661120673462e-01
1.851562500000000000e+00 -4.495661529751416863e-01
1.867187500000000000e+00 -4.052005955983544738e-01
1.882812500000000000e+00 -3.598588744953904461e-01
1.898437500000000000e+00 -3.136502218438522727e-01
1.914062500000000000e+00 -2.666859583353773933e-01
1.929687500000000000e+00 -2.190792249943415981e-01
1.945312500000000000e+00 -1.709447106112205461e-01
1.960937500000000000e+00 -1.223983754472488111e-01
1.976562500000000000e+00 -7.355717187599315754e-02
1.992187500000000000e+00 -2.453876263484092157e-02


==> Experiments/Experiment2_Burgers_flux_only/Burgers_only_flux_ground_truth.txt <==
7.812500000000000000e-03 7.813735970275757781e-03
2.343750000000000000e-02 1.560255019273234026e-02
3.906250000000000000e-02 2.278161160695051785e-02
5.468750000000000000e-02 2.974015062854046959e-02
7.031250000000000000e-02 3.659477687403463186e-02
8.593750000000000000e-02 4.339359155273732338e-02
1.015625000000000000e-01 5.015987815328909472e-02
1.171875000000000000e-01 5.690605762686147540e-02
1.328125000000000000e-01 6.363920506991817272e-02
1.484375000000000000e-01 7.036354487633852961e-02
1.640625000000000000e-01 7.708168943755358549e-02
1.796875000000000000e-01 8.379529764495521893e-02
1.953125000000000000e-01 9.050544384382323837e-02
2.109375000000000000e-01 9.721283336728833713e-02
2.265625000000000000e-01 1.039179328072649400e-01
2.421875000000000000e-01 1.106210510176788842e-01
2.578125000000000000e-01 1.173223907090486656e-01
2.734375000000000000e-01 1.240220819980359240e-01
2.890625000000000000e-01 1.307202046188975508e-01
3.046875000000000000e-01 1.374168028622618221e-01
3.203125000000000000e-01 1.441118957633566178e-01
3.359375000000000000e-01 1.508054841366515408e-01
3.515625000000000000e-01 1.574975554865626903e-01
3.671875000000000000e-01 1.641880874689305714e-01
3.828125000000000000e-01 1.708770503518859951e-01
3.984375000000000000e-01 1.775644087783481151e-01
4.140625000000000000e-01 1.842501230362415532e-01
4.296875000000000000e-01 1.909341499785009166e-01
4.453125000000000000e-01 1.976164436917877965e-01
4.609375000000000000e-01 2.042969559834411086e-01
4.765625000000000000e-01 2.109756367359341134e-01
4.921875000000000000e-01 2.176524341640358184e-01
5.078125000000000000e-01 2.243272950000007593e-01
5.234375000000000000e-01 2.310001646251291785e-01
5.390625000000000000e-01 2.376709871610628855e-01
5.546875000000000000e-01 2.443397055306089083e-01
5.703125000000000000e-01 2.510062614953016968e-01
5.859375000000000000e-01 2.576705956750354742e-01
6.015625000000000000e-01 2.643326475537224329e-01
6.171875000000000000e-01 2.709923554739208651e-01
6.328125000000000000e-01 2.776496566226265283e-01
6.484375000000000000e-01 2.843044870098622168e-01
6.640625000000000000e-01 2.909567814412804543e-01
6.796875000000000000e-01 2.976064734856818106e-01
6.953125000000000000e-01 3.042534954381082013e-01
7.109375000000000000e-01 3.108977782789911215e-01
7.265625000000000000e-01 3.175392516296916545e-01
7.421875000000000000e-01 3.241778437046614059e-01
7.578125000000000000e-01 3.308134812603678587e-01
7.734375000000000000e-01 3.374460895410571482e-01
7.890625000000000000e-01 3.440755922213758478e-01
8.046875000000000000e-01 3.507019113458251791e-01
8.203125000000000000e-01 3.573249672649846387e-01
8.359375000000000000e-01 3.639446785684075092e-01
8.515625000000000000e-01 3.705609620140645211e-01
8.671875000000000000e-01 3.771737324541832859e-01
8.828125000000000000e-01 3.837829027573022023e-01
8.984375000000000000e-01 3.903883837259946032e-01
9.140625000000000000e-01 3.969900839692169781e-01
9.296875000000000000e-01 4.035879048451526119e-01
9.453125000000000000e-01 4.101811363250015274e-01
9.609375000000000000e-01 4.166933268417960523e-01
9.765625000000000000e-01 4.074765494653780906e-01
9.921875000000000000e-01 2.464555652417081411e-01
1.007812500000000000e+00 -2.464555652417079745e-01
1.023437500000000000e+00 -4.074765494653780906e-01
1.039062500000000000e+00 -4.166933268417961633e-01
1.054687500000000000e+00 -4.101811363250015274e-01
1.070312500000000000e+00 -4.035879048451526119e-01
1.085937500000000000e+00 -3.969900839692170336e-01
1.101562500000000000e+00 -3.903883837259947143e-01
1.117187500000000000e+00 -3.837829027573022578e-01
1.132812500000000000e+00 -3.771737324541833969e-01
1.148437500000000000e+00 -3.705609620140646876e-01
1.164062500000000000e+00 -3.639446785684076202e-01
1.179687500000000000e+00 -3.573249672649847497e-01
1.195312500000000000e+00 -3.507019113458254012e-01
1.210937500000000000e+00 -3.440755922213759588e-01
1.226562500000000000e+00 -3.374460895410572037e-01
1.242187500000000000e+00 -3.308134812603679142e-01
1.257812500000000000e+00 -3.241778437046614059e-01
1.273437500000000000e+00 -3.175392516296915435e-01
1.289062500000000000e+00 -3.108977782789910660e-01
1.304687500000000000e+00 -3.042534954381082013e-01
1.320312500000000000e+00 -2.976064734856818106e-01
1.335937500000000000e+00 -2.909567814412804543e-01
1.351562500000000000e+00 -2.843044870098622168e-01
1.367187500000000000e+00 -2.776496566226265283e-01
1.382812500000000000e+00 -2.709923554739208651e-01
1.398437500000000000e+00 -2.643326475537224329e-01
1.414062500000000000e+00 -2.576705956750354742e-01
1.429687500000000000e+00 -2.510062614953016968e-01
1.445312500000000000e+00 -2.443397055306089083e-01
1.460937500000000000e+00 -2.376709871610628855e-01
1.476562500000000000e+00 -2.310001646251291785e-01
1.492187500000000000e+00 -2.243272950000007593e-01
1.507812500000000000e+00 -2.176524341640358184e-01
1.523437500000000000e+00 -2.109756367359341134e-01
1.539062500000000000e+00 -2.042969559834411086e-01
1.554687500000000000e+00 -1.976164436917877965e-01
1.570312500000000000e+00 -1.909341499785009166e-01
1.585937500000000000e+00 -1.842501230362415532e-01
1.601562500000000000e+00 -1.775644087783481151e-01
1.617187500000000000e+00 -1.708770503518859951e-01
1.632812500000000000e+00 -1.641880874689305991e-01
1.648437500000000000e+00 -1.574975554865627458e-01
1.664062500000000000e+00 -1.508054841366515963e-01
1.679687500000000000e+00 -1.441118957633566455e-01
1.695312500000000000e+00 -1.374168028622618221e-01
1.710937500000000000e+00 -1.307202046188975786e-01
1.726562500000000000e+00 -1.240220819980359518e-01
1.742187500000000000e+00 -1.173223907090486795e-01
1.757812500000000000e+00 -1.106210510176789258e-01
1.773437500000000000e+00 -1.039179328072649677e-01
1.789062500000000000e+00 -9.721283336728836488e-02
1.804687500000000000e+00 -9.050544384382326613e-02
1.820312500000000000e+00 -8.379529764495524669e-02
1.835937500000000000e+00 -7.708168943755364100e-02
1.851562500000000000e+00 -7.036354487633858512e-02
1.867187500000000000e+00 -6.363920506991821435e-02
1.882812500000000000e+00 -5.690605762686150315e-02
1.898437500000000000e+00 -5.015987815328912247e-02
1.914062500000000000e+00 -4.339359155273735114e-02
1.929687500000000000e+00 -3.659477687403465962e-02
1.945312500000000000e+00 -2.974015062854049735e-02
1.960937500000000000e+00 -2.278161160695054213e-02
1.976562500000000000e+00 -1.560255019273236454e-02
1.992187500000000000e+00 -7.813735970275789006e-03


==> Experiments/Experiment2_Burgers_flux_only/Burgers_only_flux_prior_mean.txt <==
7.812500000000000000e-03 1.207785689187496070e-02
2.343750000000000000e-02 2.330013473434769389e-02
3.906250000000000000e-02 3.319239031687595820e-02
5.468750000000000000e-02 4.250154444944125032e-02
7.031250000000000000e-02 5.146251020872578269e-02
8.593750000000000000e-02 6.018073839459767843e-02
1.015625000000000000e-01 6.871367220610244408e-02
1.171875000000000000e-01 7.709678340053546797e-02
1.328125000000000000e-01 8.535398354328053994e-02
1.484375000000000000e-01 9.350245418921870888e-02
1.640625000000000000e-01 1.015551448244511601e-01
1.796875000000000000e-01 1.095221778824159303e-01
1.953125000000000000e-01 1.174116940261669406e-01
2.109375000000000000e-01 1.252303894840136600e-01
2.265625000000000000e-01 1.329838736146200517e-01
2.421875000000000000e-01 1.406769161505847521e-01
2.578125000000000000e-01 1.483136237923867173e-01
2.734375000000000000e-01 1.558975698690160394e-01
2.890625000000000000e-01 1.634318918148428557e-01
3.046875000000000000e-01 1.709193659588962855e-01
3.203125000000000000e-01 1.783624659298410631e-01
3.359375000000000000e-01 1.857634089750853090e-01
3.515625000000000000e-01 1.931241931964161607e-01
3.671875000000000000e-01 2.004466278445994343e-01
3.828125000000000000e-01 2.077323582312338712e-01
3.984375000000000000e-01 2.149828864108680182e-01
4.140625000000000000e-01 2.221995884997790549e-01
4.296875000000000000e-01 2.293837292915756887e-01
4.453125000000000000e-01 2.365364746790330486e-01
4.609375000000000000e-01 2.436589022797710224e-01
4.765625000000000000e-01 2.507520105793926146e-01
4.921875000000000000e-01 2.578167268418249947e-01
5.078125000000000000e-01 2.648539139874980242e-01
5.234375000000000000e-01 2.718643766018524754e-01
5.390625000000000000e-01 2.788488662067673540e-01
5.546875000000000000e-01 2.858080859038472643e-01
5.703125000000000000e-01 2.927426944796585051e-01
5.859375000000000000e-01 2.996533100478584455e-01
6.015625000000000000e-01 3.065405132909186925e-01
6.171875000000000000e-01 3.134048503541663200e-01
6.328125000000000000e-01 3.202468354367038472e-01
6.484375000000000000e-01 3.270669531170390387e-01
6.640625000000000000e-01 3.338656604456781141e-01
6.796875000000000000e-01 3.406433888323004977e-01
6.953125000000000000e-01 3.474005457512449047e-01
7.109375000000000000e-01 3.541375162857768877e-01
7.265625000000000000e-01 3.608546645288504551e-01
7.421875000000000000e-01 3.675523348557414027e-01
7.578125000000000000e-01 3.742308530819407064e-01
7.734375000000000000e-01 3.808905275179984562e-01
7.890625000000000000e-01 3.875316499315494823e-01
8.046875000000000000e-01 3.941544964254994343e-01
8.203125000000000000e-01 4.007593282402638346e-01
8.359375000000000000e-01 4.073463924870148745e-01
8.515625000000000000e-01 4.139159228180706585e-01
8.671875000000000000e-01 4.204681400398509461e-01
8.828125000000000000e-01 4.270032526731896705e-01
8.984375000000000000e-01 4.335214574646932828e-01
9.140625000000000000e-01 4.400229397884888316e-01
9.296875000000000000e-01 4.465078663905370226e-01
9.453125000000000000e-01 4.529754701116404658e-01
9.609375000000000000e-01 4.593120313127204701e-01
9.765625000000000000e-01 4.473724503840453282e-01
9.921875000000000000e-01 2.752431476777085217e-01
1.007812500000000000e+00 -2.752431476777131847e-01
1.023437500000000000e+00 -4.473724503840462163e-01
1.039062500000000000e+00 -4.593120313127205812e-01
1.054687500000000000e+00 -4.529754701116405213e-01
1.070312500000000000e+00 -4.465078663905370782e-01
1.085937500000000000e+00 -4.400229397884888316e-01
1.101562500000000000e+00 -4.335214574646932828e-01
1.117187500000000000e+00 -4.270032526731897260e-01
1.132812500000000000e+00 -4.204681400398510016e-01
1.148437500000000000e+00 -4.139159228180707695e-01
1.164062500000000000e+00 -4.073463924870149855e-01
1.179687500000000000e+00 -4.007593282402639456e-01
1.195312500000000000e+00 -3.941544964254995453e-01
1.210937500000000000e+00 -3.875316499315496488e-01
1.226562500000000000e+00 -3.808905275179986227e-01
1.242187500000000000e+00 -3.742308530819409285e-01
1.257812500000000000e+00 -3.675523348557415693e-01
1.273437500000000000e+00 -3.608546645288506216e-01
1.289062500000000000e+00 -3.541375162857770542e-01
1.304687500000000000e+00 -3.474005457512451267e-01
1.320312500000000000e+00 -3.406433888323006087e-01
1.335937500000000000e+00 -3.338656604456782251e-01
1.351562500000000000e+00 -3.270669531170391497e-01
1.367187500000000000e+00 -3.202468354367041248e-01
1.382812500000000000e+00 -3.134048503541666530e-01
1.398437500000000000e+00 -3.065405132909190256e-01
1.414062500000000000e+00 -2.996533100478587230e-01
1.429687500000000000e+00 -2.927426944796586161e-01
1.445312500000000000e+00 -2.858080859038474864e-01
1.460937500000000000e+00 -2.788488662067675206e-01
1.476562500000000000e+00 -2.718643766018526420e-01
1.492187500000000000e+00 -2.648539139874981907e-01
1.507812500000000000e+00 -2.578167268418250502e-01
1.523437500000000000e+00 -2.507520105793926146e-01
1.539062500000000000e+00 -2.436589022797710224e-01
1.554687500000000000e+00 -2.365364746790330763e-01
1.570312500000000000e+00 -2.293837292915757442e-01
1.585937500000000000e+00 -2.221995884997791104e-01
1.601562500000000000e+00 -2.149828864108681015e-01
1.617187500000000000e+00 -2.077323582312339545e-01
1.632812500000000000e+00 -2.004466278445994898e-01
1.648437500000000000e+00 -1.931241931964162162e-01
1.664062500000000000e+00 -1.857634089750853645e-01
1.679687500000000000e+00 -1.783624659298411186e-01
1.695312500000000000e+00 -1.709193659588963410e-01
1.710937500000000000e+00 -1.634318918148428834e-01
1.726562500000000000e+00 -1.558975698690160394e-01
1.742187500000000000e+00 -1.483136237923867173e-01
1.757812500000000000e+00 -1.406769161505847521e-01
1.773437500000000000e+00 -1.329838736146200517e-01
1.789062500000000000e+00 -1.252303894840136600e-01
1.804687500000000000e+00 -1.174116940261669406e-01
1.820312500000000000e+00 -1.095221778824159303e-01
1.835937500000000000e+00 -1.015551448244511601e-01
1.851562500000000000e+00 -9.350245418921870888e-02
1.867187500000000000e+00 -8.535398354328055381e-02
1.882812500000000000e+00 -7.709678340053549572e-02
1.898437500000000000e+00 -6.871367220610249960e-02
1.914062500000000000e+00 -6.018073839459773394e-02
1.929687500000000000e+00 -5.146251020872582432e-02
1.945312500000000000e+00 -4.250154444944129889e-02
1.960937500000000000e+00 -3.319239031687601371e-02
1.976562500000000000e+00 -2.330013473434775981e-02
1.992187500000000000e+00 -1.207785689187501621e-02


==> Experiments/Experiment2_Burgers_flux_only/hist_burger_flux_only_h=128.tikz.txt <==
-0.5509565217391303 0.0
-0.5008695652173912 0.0
-0.4507826086956522 0.0
-0.400695652173913 0.0
-0.3506086956521739 0.0
-0.3005217391304348 0.0
-0.2504347826086956 0.0
-0.2003478260869565 0.0
-0.1502608695652174 0.0
-0.10017391304347828 0.0
-0.05008695652173916 2.6833333333333345
-4.85722573273506e-17 15.437152777777749
0.050086956521739175 1.7329861111111118
0.10017391304347828 0.11180555555555559
0.1502608695652174 0.0
0.2003478260869565 0.0
0.2504347826086956 0.0
0.30052173913043473 0.0
0.35060869565217384 0.0
0.40069565217391295 0.0
0.45078260869565207 0.0
0.5008695652173913 0.0
0.5509565217391303 0.0


==> Experiments/Experiment3_Discontinuous_flux/Discontinuous_flux_ID.txt <==
-9.921875000000000000e-01 5.000000000000000000e-01
-9.765625000000000000e-01 5.000000000000000000e-01
-9.609375000000000000e-01 5.000000000000000000e-01
-9.453125000000000000e-01 5.000000000000000000e-01
-9.296875000000000000e-01 5.000000000000000000e-01
-9.140625000000000000e-01 5.000000000000000000e-01
-8.984375000000000000e-01 5.000000000000000000e-01
-8.828125000000000000e-01 5.000000000000000000e-01
-8.671875000000000000e-01 5.000000000000000000e-01
-8.515625000000000000e-01 5.000000000000000000e-01
-8.359375000000000000e-01 5.000000000000000000e-01
-8.203125000000000000e-01 5.000000000000000000e-01
-8.046875000000000000e-01 5.000000000000000000e-01
-7.890625000000000000e-01 5.000000000000000000e-01
-7.734375000000000000e-01 5.000000000000000000e-01
-7.578125000000000000e-01 5.000000000000000000e-01
-7.421875000000000000e-01 5.000000000000000000e-01
-7.265625000000000000e-01 5.000000000000000000e-01
-7.109375000000000000e-01 5.000000000000000000e-01
-6.953125000000000000e-01 5.000000000000000000e-01
-6.796875000000000000e-01 5.000000000000000000e-01
-6.640625000000000000e-01 5.000000000000000000e-01
-6.484375000000000000e-01 5.000000000000000000e-01
-6.328125000000000000e-01 5.000000000000000000e-01
-6.171875000000000000e-01 5.000000000000000000e-01
-6.015625000000000000e-01 5.000000000000000000e-01
-5.859375000000000000e-01 5.000000000000000000e-01
-5.703125000000000000e-01 5.000000000000000000e-01
-5.546875000000000000e-01 5.000000000000000000e-01
-5.390625000000000000e-01 5.000000000000000000e-01
-5.234375000000000000e-01 5.000000000000000000e-01
-5.078125000000000000e-01 5.000000000000000000e-01
-4.921875000000000000e-01 2.000000000000000000e+00
-4.765625000000000000e-01 2.000000000000000000e+00
-4.609375000000000000e-01 2.000000000000000000e+00
-4.453125000000000000e-01 2.000000000000000000e+00
-4.296875000000000000e-01 2.000000000000000000e+00
-4.140625000000000000e-01 2.000000000000000000e+00
-3.984375000000000000e-01 2.000000000000000000e+00
-3.828125000000000000e-01 2.000000000000000000e+00
-3.671875000000000000e-01 2.000000000000000000e+00
-3.515625000000000000e-01 2.000000000000000000e+00
-3.359375000000000000e-01 2.000000000000000000e+00
-3.203125000000000000e-01 2.000000000000000000e+00
-3.046875000000000000e-01 2.000000000000000000e+00
-2.890625000000000000e-01 2.000000000000000000e+00
-2.734375000000000000e-01 2.000000000000000000e+00
-2.578125000000000000e-01 2.000000000000000000e+00
-2.421875000000000000e-01 2.000000000000000000e+00
-2.265625000000000000e-01 2.000000000000000000e+00
-2.109375000000000000e-01 2.000000000000000000e+00
-1.953125000000000000e-01 2.000000000000000000e+00
-1.796875000000000000e-01 2.000000000000000000e+00
-1.640625000000000000e-01 2.000000000000000000e+00
-1.484375000000000000e-01 2.000000000000000000e+00
-1.328125000000000000e-01 2.000000000000000000e+00
-1.171875000000000000e-01 2.000000000000000000e+00
-1.015625000000000000e-01 2.000000000000000000e+00
-8.593750000000000000e-02 2.000000000000000000e+00
-7.031250000000000000e-02 2.000000000000000000e+00
-5.468750000000000000e-02 2.000000000000000000e+00
-3.906250000000000000e-02 2.000000000000000000e+00
-2.343750000000000000e-02 2.000000000000000000e+00
-7.812500000000000000e-03 2.000000000000000000e+00
7.812500000000000000e-03 2.000000000000000000e+00
2.343750000000000000e-02 2.000000000000000000e+00
3.906250000000000000e-02 2.000000000000000000e+00
5.468750000000000000e-02 2.000000000000000000e+00
7.031250000000000000e-02 2.000000000000000000e+00
8.593750000000000000e-02 2.000000000000000000e+00
1.015625000000000000e-01 2.000000000000000000e+00
1.171875000000000000e-01 2.000000000000000000e+00
1.328125000000000000e-01 2.000000000000000000e+00
1.484375000000000000e-01 2.000000000000000000e+00
1.640625000000000000e-01 2.000000000000000000e+00
1.796875000000000000e-01 2.000000000000000000e+00
1.953125000000000000e-01 2.000000000000000000e+00
2.109375000000000000e-01 2.000000000000000000e+00
2.265625000000000000e-01 2.000000000000000000e+00
2.421875000000000000e-01 2.000000000000000000e+00
2.578125000000000000e-01 2.000000000000000000e+00
2.734375000000000000e-01 2.000000000000000000e+00
2.890625000000000000e-01 2.000000000000000000e+00
3.046875000000000000e-01 2.000000000000000000e+00
3.203125000000000000e-01 2.000000000000000000e+00
3.359375000000000000e-01 2.000000000000000000e+00
3.515625000000000000e-01 2.000000000000000000e+00
3.671875000000000000e-01 2.000000000000000000e+00
3.828125000000000000e-01 2.000000000000000000e+00
3.984375000000000000e-01 2.000000000000000000e+00
4.140625000000000000e-01 2.000000000000000000e+00
4.296875000000000000e-01 2.000000000000000000e+00
4.453125000000000000e-01 2.000000000000000000e+00
4.609375000000000000e-01 2.000000000000000000e+00
4.765625000000000000e-01 2.000000000000000000e+00
4.921875000000000000e-01 2.000000000000000000e+00
5.078125000000000000e-01 2.000000000000000000e+00
5.234375000000000000e-01 2.000000000000000000e+00
5.390625000000000000e-01 2.000000000000000000e+00
5.546875000000000000e-01 2.000000000000000000e+00
5.703125000000000000e-01 2.000000000000000000e+00
5.859375000000000000e-01 2.000000000000000000e+00
6.015625000000000000e-01 2.000000000000000000e+00
6.171875000000000000e-01 2.000000000000000000e+00
6.328125000000000000e-01 2.000000000000000000e+00
6.484375000000000000e-01 2.000000000000000000e+00
6.640625000000000000e-01 2.000000000000000000e+00
6.796875000000000000e-01 2.000000000000000000e+00
6.953125000000000000e-01 2.000000000000000000e+00
7.109375000000000000e-01 2.000000000000000000e+00
7.265625000000000000e-01 2.000000000000000000e+00
7.421875000000000000e-01 2.000000000000000000e+00
7.578125000000000000e-01 2.000000000000000000e+00
7.734375000000000000e-01 2.000000000000000000e+00
7.890625000000000000e-01 2.000000000000000000e+00
8.046875000000000000e-01 2.000000000000000000e+00
8.203125000000000000e-01 2.000000000000000000e+00
8.359375000000000000e-01 2.000000000000000000e+00
8.515625000000000000e-01 2.000000000000000000e+00
8.671875000000000000e-01 2.000000000000000000e+00
8.828125000000000000e-01 2.000000000000000000e+00
8.984375000000000000e-01 2.000000000000000000e+00
9.140625000000000000e-01 2.000000000000000000e+00
9.296875000000000000e-01 2.000000000000000000e+00
9.453125000000000000e-01 2.000000000000000000e+00
9.609375000000000000e-01 2.000000000000000000e+00
9.765625000000000000e-01 2.000000000000000000e+00
9.921875000000000000e-01 2.000000000000000000e+00


==> Experiments/Experiment3_Discontinuous_flux/Discontinuous_flux_ground_truth.txt <==
-9.921875000000000000e-01 5.000000000000000000e-01
-9.765625000000000000e-01 5.000000000000000000e-01
-9.609375000000000000e-01 5.000000000000000000e-01
-9.453125000000000000e-01 5.000000000000000000e-01
-9.296875000000000000e-01 5.000000000000000000e-01
-9.140625000000000000e-01 5.000000000000000000e-01
-8.984375000000000000e-01 5.000000000000000000e-01
-8.828125000000000000e-01 5.000000000000000000e-01
-8.671875000000000000e-01 5.000000000000000000e-01
-8.515625000000000000e-01 5.000000000000000000e-01
-8.359375000000000000e-01 5.000000000000000000e-01
-8.203125000000000000e-01 5.000000000000000000e-01
-8.046875000000000000e-01 5.000000000000000000e-01
-7.890625000000000000e-01 5.000000000000000000e-01
-7.734375000000000000e-01 5.000000000000000000e-01
-7.578125000000000000e-01 5.000000000000000000e-01
-7.421875000000000000e-01 5.000000000000000000e-01
-7.265625000000000000e-01 5.000000000000000000e-01
-7.109375000000000000e-01 5.000000000000000000e-01
-6.953125000000000000e-01 5.000000000000000000e-01
-6.796875000000000000e-01 5.000000000000000000e-01
-6.640625000000000000e-01 5.000000000000000000e-01
-6.484375000000000000e-01 5.000000000000000000e-01
-6.328125000000000000e-01 5.000000000000000000e-01
-6.171875000000000000e-01 5.000000000000000000e-01
-6.015625000000000000e-01 5.000000000000000000e-01
-5.859375000000000000e-01 5.000000000000000000e-01
-5.703125000000000000e-01 5.000000000000000000e-01
-5.546875000000000000e-01 5.000000000000000000e-01
-5.390625000000000000e-01 5.000000000000000000e-01
-5.234375000000000000e-01 5.000000000000000000e-01
-5.078125000000000000e-01 5.000000000000000000e-01
-4.921875000000000000e-01 5.000000000000001110e-01
-4.765625000000000000e-01 5.000000000000002220e-01
-4.609375000000000000e-01 5.000000000000003331e-01
-4.453125000000000000e-01 5.000000000000004441e-01
-4.296875000000000000e-01 5.000000000000005551e-01
-4.140625000000000000e-01 5.000000000000006661e-01
-3.984375000000000000e-01 5.000000000000007772e-01
-3.828125000000000000e-01 5.000000000000008882e-01
-3.671875000000000000e-01 5.000000000000009992e-01
-3.515625000000000000e-01 5.000000000000011102e-01
-3.359375000000000000e-01 5.000000000000012212e-01
-3.203125000000000000e-01 5.000000000000013323e-01
-3.046875000000000000e-01 5.000000000000014433e-01
-2.890625000000000000e-01 5.000000000000015543e-01
-2.734375000000000000e-01 5.000000000000016653e-01
-2.578125000000000000e-01 5.000000000000017764e-01
-2.421875000000000000e-01 5.000000000000018874e-01
-2.265625000000000000e-01 5.000000000000019984e-01
-2.109375000000000000e-01 5.000000000000027756e-01
-1.953125000000000000e-01 5.000000000000073275e-01
-1.796875000000000000e-01 5.000000000000296430e-01
-1.640625000000000000e-01 5.000000000001288969e-01
-1.484375000000000000e-01 5.000000000005465628e-01
-1.328125000000000000e-01 5.000000000022121194e-01
-1.171875000000000000e-01 5.000000000085312868e-01
-1.015625000000000000e-01 5.000000000313792325e-01
-8.593750000000000000e-02 5.000000001102330449e-01
-7.031250000000000000e-02 5.000000003703694018e-01
-5.468750000000000000e-02 5.000000011917725695e-01
-3.906250000000000000e-02 5.000000036772984657e-01
-2.343750000000000000e-02 5.000000108930109377e-01
-7.812500000000000000e-03 5.000000310115784163e-01
7.812500000000000000e-03 1.000000031011577972e+00
2.343750000000000000e-02 1.000000084937441747e+00
3.906250000000000000e-02 1.000000224019786943e+00
5.468750000000000000e-02 1.000000569462925260e+00
7.031250000000000000e-02 1.000001396295740586e+00
8.593750000000000000e-02 1.000003304559635708e+00
1.015625000000000000e-01 1.000007552692304458e+00
1.171875000000000000e-01 1.000016675997364324e+00
1.328125000000000000e-01 1.000035574944571071e+00
1.484375000000000000e-01 1.000073320648323882e+00
1.640625000000000000e-01 1.000145954785231606e+00
1.796875000000000000e-01 1.000280499436421389e+00
1.953125000000000000e-01 1.000520163309156940e+00
2.109375000000000000e-01 1.000930278819614827e+00
2.265625000000000000e-01 1.001603860577615857e+00
2.421875000000000000e-01 1.002665027600450065e+00
2.578125000000000000e-01 1.004268230667576534e+00
2.734375000000000000e-01 1.006591658676913026e+00
2.890625000000000000e-01 1.009824520877030674e+00
3.046875000000000000e-01 1.014149799155531273e+00
3.203125000000000000e-01 1.019725764452412031e+00
3.359375000000000000e-01 1.026670214523767610e+00
3.515625000000000000e-01 1.035050644986922119e+00
3.671875000000000000e-01 1.044881766707050241e+00
3.828125000000000000e-01 1.056129771071048662e+00
3.984375000000000000e-01 1.068721316651220388e+00
4.140625000000000000e-01 1.082554717474842443e+00
4.296875000000000000e-01 1.097511123704346003e+00
4.453125000000000000e-01 1.113464217375791376e+00
4.609375000000000000e-01 1.130287726139045823e+00
4.765625000000000000e-01 1.147860663108153600e+00
4.921875000000000000e-01 1.166070564569719581e+00
5.078125000000000000e-01 1.184815152161786678e+00
5.234375000000000000e-01 1.204002861481886955e+00
5.390625000000000000e-01 1.223552620960885351e+00
5.546875000000000000e-01 1.243393180342354132e+00
5.703125000000000000e-01 1.263462204444037118e+00
5.859375000000000000e-01 1.283705277429896929e+00
6.015625000000000000e-01 1.304074908953694267e+00
6.171875000000000000e-01 1.324529595069544818e+00
6.328125000000000000e-01 1.345032960823837609e+00
6.484375000000000000e-01 1.365552994782780916e+00
6.640625000000000000e-01 1.386061375656981509e+00
6.796875000000000000e-01 1.406532885509814479e+00
6.953125000000000000e-01 1.426944901212544803e+00
7.109375000000000000e-01 1.447276954746988809e+00
7.265625000000000000e-01 1.467510352927106521e+00
7.421875000000000000e-01 1.487627847642889467e+00
7.578125000000000000e-01 1.507613348528418662e+00
7.734375000000000000e-01 1.527451670843803289e+00
7.890625000000000000e-01 1.547128312236780934e+00
8.046875000000000000e-01 1.566629252861275079e+00
8.203125000000000000e-01 1.585940774054243052e+00
8.359375000000000000e-01 1.605049291403915390e+00
8.515625000000000000e-01 1.623941198588310320e+00
8.671875000000000000e-01 1.642602718835835862e+00
8.828125000000000000e-01 1.661019761277994666e+00
8.984375000000000000e-01 1.679177779850198338e+00
9.140625000000000000e-01 1.697061632778101847e+00
9.296875000000000000e-01 1.714655441097959754e+00
9.453125000000000000e-01 1.731942445143660025e+00
9.609375000000000000e-01 1.748904858546018071e+00
9.765625000000000000e-01 1.765523720103609362e+00
9.921875000000000000e-01 1.781778744991391994e+00


==> Experiments/Experiment3_Discontinuous_flux/Discontinuous_flux_prior_mean.txt <==
-9.921875000000000000e-01 5.999999999999999778e-01
-9.765625000000000000e-01 5.999999999999999778e-01
-9.609375000000000000e-01 5.999999999999999778e-01
-9.453125000000000000e-01 5.999999999999999778e-01
-9.296875000000000000e-01 5.999999999999999778e-01
-9.140625000000000000e-01 5.999999999999999778e-01
-8.984375000000000000e-01 5.999999999999999778e-01
-8.828125000000000000e-01 5.999999999999999778e-01
-8.671875000000000000e-01 5.999999999999999778e-01
-8.515625000000000000e-01 5.999999999999999778e-01
-8.359375000000000000e-01 5.999999999999999778e-01
-8.203125000000000000e-01 5.999999999999999778e-01
-8.046875000000000000e-01 5.999999999999999778e-01
-7.890625000000000000e-01 5.999999999999999778e-01
-7.734375000000000000e-01 5.999999999999999778e-01
-7.578125000000000000e-01 5.999999999999999778e-01
-7.421875000000000000e-01 5.999999999999999778e-01
-7.265625000000000000e-01 5.999999999999999778e-01
-7.109375000000000000e-01 5.999999999999999778e-01
-6.953125000000000000e-01 5.999999999999999778e-01
-6.796875000000000000e-01 5.999999999999999778e-01
-6.640625000000000000e-01 5.999999999999999778e-01
-6.484375000000000000e-01 5.999999999999999778e-01
-6.328125000000000000e-01 5.999999999999999778e-01
-6.171875000000000000e-01 5.999999999999999778e-01
-6.015625000000000000e-01 5.999999999999999778e-01
-5.859375000000000000e-01 5.999999999999999778e-01
-5.703125000000000000e-01 5.999999999999999778e-01
-5.546875000000000000e-01 5.999999999999999778e-01
-5.390625000000000000e-01 5.999999999999999778e-01
-5.234375000000000000e-01 5.999999999999999778e-01
-5.078125000000000000e-01 5.999999999999999778e-01
-4.921875000000000000e-01 6.000000000000000888e-01
-4.765625000000000000e-01 6.000000000000001998e-01
-4.609375000000000000e-01 6.000000000000003109e-01
-4.453125000000000000e-01 6.000000000000004219e-01
-4.296875000000000000e-01 6.000000000000005329e-01
-4.140625000000000000e-01 6.000000000000005329e-01
-3.984375000000000000e-01 6.000000000000005329e-01
-3.828125000000000000e-01 6.000000000000005329e-01
-3.671875000000000000e-01 6.000000000000005329e-01
-3.515625000000000000e-01 6.000000000000005329e-01
-3.359375000000000000e-01 6.000000000000005329e-01
-3.203125000000000000e-01 6.000000000000005329e-01
-3.046875000000000000e-01 6.000000000000005329e-01
-2.890625000000000000e-01 6.000000000000005329e-01
-2.734375000000000000e-01 6.000000000000005329e-01
-2.578125000000000000e-01 6.000000000000005329e-01
-2.421875000000000000e-01 6.000000000000005329e-01
-2.265625000000000000e-01 6.000000000000005329e-01
-2.109375000000000000e-01 6.000000000000005329e-01
-1.953125000000000000e-01 6.000000000000005329e-01
-1.796875000000000000e-01 6.000000000000005329e-01
-1.640625000000000000e-01 6.000000000000005329e-01
-1.484375000000000000e-01 6.000000000000006439e-01
-1.328125000000000000e-01 6.000000000000017542e-01
-1.171875000000000000e-01 6.000000000000067502e-01
-1.015625000000000000e-01 6.000000000000282885e-01
-8.593750000000000000e-02 6.000000000001156630e-01
-7.031250000000000000e-02 6.000000000004549472e-01
-5.468750000000000000e-02 6.000000000017167157e-01
-3.906250000000000000e-02 6.000000000062134520e-01
-2.343750000000000000e-02 6.000000000215877094e-01
-7.812500000000000000e-03 6.000000000720711046e-01
7.812500000000000000e-03 1.148912529376608704e+00
2.343750000000000000e-02 1.148912529510959013e+00
3.906250000000000000e-02 1.148912529889447809e+00
5.468750000000000000e-02 1.148912530924383502e+00
7.031250000000000000e-02 1.148912533671841985e+00
8.593750000000000000e-02 1.148912540754811751e+00
1.015625000000000000e-01 1.148912558491405056e+00
1.171875000000000000e-01 1.148912601642529063e+00
1.328125000000000000e-01 1.148912703657822165e+00
1.484375000000000000e-01 1.148912938056568356e+00
1.640625000000000000e-01 1.148913461537902636e+00
1.796875000000000000e-01 1.148914597873529342e+00
1.953125000000000000e-01 1.148916995218348225e+00
2.109375000000000000e-01 1.148921909716086320e+00
2.265625000000000000e-01 1.148931695614958226e+00
2.421875000000000000e-01 1.148950613990778136e+00
2.578125000000000000e-01 1.148986100309278502e+00
2.734375000000000000e-01 1.149050638564711679e+00
2.890625000000000000e-01 1.149164350269380019e+00
3.046875000000000000e-01 1.149358288939840822e+00
3.203125000000000000e-01 1.149678212615070416e+00
3.359375000000000000e-01 1.150188298280644172e+00
3.515625000000000000e-01 1.150973930295492886e+00
3.671875000000000000e-01 1.152142473360330266e+00
3.828125000000000000e-01 1.153820996402712185e+00
3.984375000000000000e-01 1.156150366572499699e+00
4.140625000000000000e-01 1.159275953257707492e+00
4.296875000000000000e-01 1.163336141930520817e+00
4.453125000000000000e-01 1.168450593721988895e+00
4.609375000000000000e-01 1.174710377094832392e+00
4.765625000000000000e-01 1.182171645032398022e+00
4.921875000000000000e-01 1.190853620892994957e+00
5.078125000000000000e-01 1.200740650224753070e+00
5.234375000000000000e-01 1.211787316522764613e+00
5.390625000000000000e-01 1.223925279728680371e+00
5.546875000000000000e-01 1.237070555030137298e+00
5.703125000000000000e-01 1.251130260852663989e+00
5.859375000000000000e-01 1.266008259882341669e+00
6.015625000000000000e-01 1.281609470942797424e+00
6.171875000000000000e-01 1.297842882806974352e+00
6.328125000000000000e-01 1.314623446072908264e+00
6.484375000000000000e-01 1.331873077286480411e+00
6.640625000000000000e-01 1.349521010330483550e+00
6.796875000000000000e-01 1.367503700316641924e+00
6.953125000000000000e-01 1.385764443831617454e+00
7.109375000000000000e-01 1.404252837822431710e+00
7.265625000000000000e-01 1.422924163294658539e+00
7.421875000000000000e-01 1.441738751254118434e+00
7.578125000000000000e-01 1.460661366819997253e+00
7.734375000000000000e-01 1.479660632122828723e+00
7.890625000000000000e-01 1.498708498159304403e+00
8.046875000000000000e-01 1.517779768960879183e+00
8.203125000000000000e-01 1.536851677202416999e+00
8.359375000000000000e-01 1.555903507921122086e+00
8.515625000000000000e-01 1.574916265736637122e+00
8.671875000000000000e-01 1.593872380434974589e+00
8.828125000000000000e-01 1.612755445708229596e+00
8.984375000000000000e-01 1.631549986031803456e+00
9.140625000000000000e-01 1.650241246982539822e+00
9.296875000000000000e-01 1.668815004673435576e+00
9.453125000000000000e-01 1.687257390354204523e+00
9.609375000000000000e-01 1.705554726574162405e+00
9.765625000000000000e-01 1.723693371611159986e+00
9.921875000000000000e-01 1.741659569133952035e+00


==> Experiments/Experiment3_Discontinuous_flux/Discontinuous_flux_prior_mean_ID.txt <==
-9.921875000000000000e-01 5.999999999999999778e-01
-9.765625000000000000e-01 5.999999999999999778e-01
-9.609375000000000000e-01 5.999999999999999778e-01
-9.453125000000000000e-01 5.999999999999999778e-01
-9.296875000000000000e-01 5.999999999999999778e-01
-9.140625000000000000e-01 5.999999999999999778e-01
-8.984375000000000000e-01 5.999999999999999778e-01
-8.828125000000000000e-01 5.999999999999999778e-01
-8.671875000000000000e-01 5.999999999999999778e-01
-8.515625000000000000e-01 5.999999999999999778e-01
-8.359375000000000000e-01 5.999999999999999778e-01
-8.203125000000000000e-01 5.999999999999999778e-01
-8.046875000000000000e-01 5.999999999999999778e-01
-7.890625000000000000e-01 5.999999999999999778e-01
-7.734375000000000000e-01 5.999999999999999778e-01
-7.578125000000000000e-01 5.999999999999999778e-01
-7.421875000000000000e-01 5.999999999999999778e-01
-7.265625000000000000e-01 5.999999999999999778e-01
-7.109375000000000000e-01 5.999999999999999778e-01
-6.953125000000000000e-01 5.999999999999999778e-01
-6.796875000000000000e-01 5.999999999999999778e-01
-6.640625000000000000e-01 5.999999999999999778e-01
-6.484375000000000000e-01 5.999999999999999778e-01
-6.328125000000000000e-01 5.999999999999999778e-01
-6.171875000000000000e-01 5.999999999999999778e-01
-6.015625000000000000e-01 5.999999999999999778e-01
-5.859375000000000000e-01 5.999999999999999778e-01
-5.703125000000000000e-01 5.999999999999999778e-01
-5.546875000000000000e-01 5.999999999999999778e-01
-5.390625000000000000e-01 5.999999999999999778e-01
-5.234375000000000000e-01 5.999999999999999778e-01
-5.078125000000000000e-01 5.999999999999999778e-01
-4.921875000000000000e-01 2.000000000000000000e+00
-4.765625000000000000e-01 2.000000000000000000e+00
-4.609375000000000000e-01 2.000000000000000000e+00
-4.453125000000000000e-01 2.000000000000000000e+00
-4.296875000000000000e-01 2.000000000000000000e+00
-4.140625000000000000e-01 2.000000000000000000e+00
-3.984375000000000000e-01 2.000000000000000000e+00
-3.828125000000000000e-01 2.000000000000000000e+00
-3.671875000000000000e-01 2.000000000000000000e+00
-3.515625000000000000e-01 2.000000000000000000e+00
-3.359375000000000000e-01 2.000000000000000000e+00
-3.203125000000000000e-01 2.000000000000000000e+00
-3.046875000000000000e-01 2.000000000000000000e+00
-2.890625000000000000e-01 2.000000000000000000e+00
-2.734375000000000000e-01 2.000000000000000000e+00
-2.578125000000000000e-01 2.000000000000000000e+00
-2.421875000000000000e-01 2.000000000000000000e+00
-2.265625000000000000e-01 2.000000000000000000e+00
-2.109375000000000000e-01 2.000000000000000000e+00
-1.953125000000000000e-01 2.000000000000000000e+00
-1.796875000000000000e-01 2.000000000000000000e+00
-1.640625000000000000e-01 2.000000000000000000e+00
-1.484375000000000000e-01 2.000000000000000000e+00
-1.328125000000000000e-01 2.000000000000000000e+00
-1.171875000000000000e-01 2.000000000000000000e+00
-1.015625000000000000e-01 2.000000000000000000e+00
-8.593750000000000000e-02 2.000000000000000000e+00
-7.031250000000000000e-02 2.000000000000000000e+00
-5.468750000000000000e-02 2.000000000000000000e+00
-3.906250000000000000e-02 2.000000000000000000e+00
-2.343750000000000000e-02 2.000000000000000000e+00
-7.812500000000000000e-03 2.000000000000000000e+00
7.812500000000000000e-03 2.000000000000000000e+00
2.343750000000000000e-02 2.000000000000000000e+00
3.906250000000000000e-02 2.000000000000000000e+00
5.468750000000000000e-02 2.000000000000000000e+00
7.031250000000000000e-02 2.000000000000000000e+00
8.593750000000000000e-02 2.000000000000000000e+00
1.015625000000000000e-01 2.000000000000000000e+00
1.171875000000000000e-01 2.000000000000000000e+00
1.328125000000000000e-01 2.000000000000000000e+00
1.484375000000000000e-01 2.000000000000000000e+00
1.640625000000000000e-01 2.000000000000000000e+00
1.796875000000000000e-01 2.000000000000000000e+00
1.953125000000000000e-01 2.000000000000000000e+00
2.109375000000000000e-01 2.000000000000000000e+00
2.265625000000000000e-01 2.000000000000000000e+00
2.421875000000000000e-01 2.000000000000000000e+00
2.578125000000000000e-01 2.000000000000000000e+00
2.734375000000000000e-01 2.000000000000000000e+00
2.890625000000000000e-01 2.000000000000000000e+00
3.046875000000000000e-01 2.000000000000000000e+00
3.203125000000000000e-01 2.000000000000000000e+00
3.359375000000000000e-01 2.000000000000000000e+00
3.515625000000000000e-01 2.000000000000000000e+00
3.671875000000000000e-01 2.000000000000000000e+00
3.828125000000000000e-01 2.000000000000000000e+00
3.984375000000000000e-01 2.000000000000000000e+00
4.140625000000000000e-01 2.000000000000000000e+00
4.296875000000000000e-01 2.000000000000000000e+00
4.453125000000000000e-01 2.000000000000000000e+00
4.609375000000000000e-01 2.000000000000000000e+00
4.765625000000000000e-01 2.000000000000000000e+00
4.921875000000000000e-01 2.000000000000000000e+00
5.078125000000000000e-01 2.000000000000000000e+00
5.234375000000000000e-01 2.000000000000000000e+00
5.390625000000000000e-01 2.000000000000000000e+00
5.546875000000000000e-01 2.000000000000000000e+00
5.703125000000000000e-01 2.000000000000000000e+00
5.859375000000000000e-01 2.000000000000000000e+00
6.015625000000000000e-01 2.000000000000000000e+00
6.171875000000000000e-01 2.000000000000000000e+00
6.328125000000000000e-01 2.000000000000000000e+00
6.484375000000000000e-01 2.000000000000000000e+00
6.640625000000000000e-01 2.000000000000000000e+00
6.796875000000000000e-01 2.000000000000000000e+00
6.953125000000000000e-01 2.000000000000000000e+00
7.109375000000000000e-01 2.000000000000000000e+00
7.265625000000000000e-01 2.000000000000000000e+00
7.421875000000000000e-01 2.000000000000000000e+00
7.578125000000000000e-01 2.000000000000000000e+00
7.734375000000000000e-01 2.000000000000000000e+00
7.890625000000000000e-01 2.000000000000000000e+00
8.046875000000000000e-01 2.000000000000000000e+00
8.203125000000000000e-01 2.000000000000000000e+00
8.359375000000000000e-01 2.000000000000000000e+00
8.515625000000000000e-01 2.000000000000000000e+00
8.671875000000000000e-01 2.000000000000000000e+00
8.828125000000000000e-01 2.000000000000000000e+00
8.984375000000000000e-01 2.000000000000000000e+00
9.140625000000000000e-01 2.000000000000000000e+00
9.296875000000000000e-01 2.000000000000000000e+00
9.453125000000000000e-01 2.000000000000000000e+00
9.609375000000000000e-01 2.000000000000000000e+00
9.765625000000000000e-01 2.000000000000000000e+00
9.921875000000000000e-01 2.000000000000000000e+00


==> Experiments/Experiment3_Discontinuous_flux/W_1_for_different_chain_lengths_for_delta.tikz.txt <==
steps W1 lower_quartile upper_quartile
250 0.0024330789157435318 0.001828721713060713 0.003005681584030367
500 0.0018775450535208182 0.0012138819908881228 0.0023141639980823626
1000 0.0010907185264018482 0.0007806775631724566 0.0013400278445696496
2000 0.0007437960585304393 0.0005186523575806962 0.001031226591813345


==> Experiments/Experiment3_Discontinuous_flux/W_1_for_different_chain_lengths_for_sigma.tikz.txt <==
steps W1 lower_quartile upper_quartile
250 0.004205111363312672 0.002425596564129859 0.005045266071110681
500 0.00298999737936965 0.0019357423419781848 0.003375787101925397
1000 0.002320141953369948 0.0013772262888454901 0.0033145494431581703
2000 0.0014448587098896408 0.0008885764951391455 0.0020319837024378004


==> Experiments/Experiment3_Discontinuous_flux/W_1_for_different_grid_spacings_for_delta.tikz.txt <==
cells W1 lower_quartile upper_quartile
0.125     0.04623200163550727 0.045779018126128466 0.04663639541660013
0.0625    0.036330816389607314 0.035889410733503345 0.03678655107204151
0.03125   0.02352671369945813 0.02312977101205703 0.02396586969842823
0.015625  0.012659528546087288 0.012242003645265374 0.013117134599360227
0.0078125 0.004838637074426321 0.004469868118595783 0.0052757182303837845


==> Experiments/Experiment3_Discontinuous_flux/W_1_for_different_grid_spacings_for_sigma.tikz.txt <==
cells W1 lower_quartile upper_quartile
0.125     0.02846333986468441 0.02638566427858171 0.030634357164989384
0.0625    0.01556751211014774 0.014277303329048467 0.016294109618429274
0.03125   0.011275784586375659 0.01050611157389233 0.011787091880073564
0.015625  0.007239775724875665 0.006692678369534049 0.007862760939683232
0.0078125 0.003318799580319065 0.0027488428022034044 0.0038795260259331644


==> Experiments/Experiment3_Discontinuous_flux/discontinuous_flux_h=128_MAP.tikz.txt <==
-0.9921875 0.49585548586676
-0.9765625 0.49585548586676
-0.9609375 0.49585548586676
-0.9453125 0.49585548586676
-0.9296875 0.49585548586676
-0.9140625 0.49585548586676
-0.8984375 0.49585548586676
-0.8828125 0.49585548586676
-0.8671875 0.49585548586676
-0.8515625 0.49585548586676
-0.8359375 0.49585548586676
-0.8203125 0.49585548586676
-0.8046875 0.49585548586676
-0.7890625 0.49585548586676
-0.7734375 0.49585548586676
-0.7578125 0.49585548586676
-0.7421875 0.49585548586676
-0.7265625 0.49585548586676
-0.7109375 0.49585548586676
-0.6953125 0.49585548586676
-0.6796875 0.49585548586676
-0.6640625 0.49585548586676
-0.6484375 0.49585548586676
-0.6328125 0.49585548586676
-0.6171875 0.49585548586676
-0.6015625 0.49585548586676
-0.5859375 0.49585548586676
-0.5703125 0.49585548586676
-0.5546875 0.49585548586676
-0.5390625 0.49585548586676
-0.5234375 0.49585548586676
-0.5078125 0.49585548586676
-0.4921875 0.49585548586676004
-0.4765625 0.4958554858667601
-0.4609375 0.49585548586676015
-0.4453125 0.4958554858667602
-0.4296875 0.49585548586676026
-0.4140625 0.4958554858667603
-0.3984375 0.49585548586676037
-0.3828125 0.4958554858667604
-0.3671875 0.4958554858667605
-0.3515625 0.49585548586676054
-0.3359375 0.4958554858667606
-0.3203125 0.49585548586676065
-0.3046875 0.4958554858667607
-0.2890625 0.49585548586676076
-0.2734375 0.4958554858667608
-0.2578125 0.49585548586676087
-0.2421875 0.4958554858667609
-0.2265625 0.49585548586676104
-0.2109375 0.4958554858667618
-0.1953125 0.4958554858667663
-0.1796875 0.49585548586678757
-0.1640625 0.49585548586688205
-0.1484375 0.49585548586727923
-0.1328125 0.49585548586886524
-0.1171875 0.4958554858748901
-0.1015625 0.4958554858967013
-0.0859375 0.49585548597207196
-0.0703125 0.49585548622103115
-0.0546875 0.49585548700813276
-0.0390625 0.4958554893928682
-0.0234375 0.49585549632471
-0.0078125 0.4958555156761818
0.0078125 0.9962250685295359
0.0234375 0.9962251213185389
0.0390625 0.9962252585081666
0.0546875 0.9962256015753526
0.0703125 0.9962264277107609
0.0859375 0.9962283446239816
0.1015625 0.9962326321706377
0.1171875 0.9962418778270247
0.1328125 0.9962610969438611
0.1484375 0.9962995927779285
0.1640625 0.9963738401335358
0.1796875 0.9965116081569211
0.1953125 0.9967572942724915
0.2109375 0.9971779672975182
0.2265625 0.997868951589133
0.2421875 0.9989571283357188
0.2578125 1.0005998535904566
0.2734375 1.002977887492242
0.2890625 1.0062821337539587
0.3046875 1.0106959440564758
0.3203125 1.0163764346876236
0.3359375 1.0234388454314332
0.3515625 1.0319471103005815
0.3671875 1.041911921307342
0.3828125 1.0532955308333207
0.3984375 1.0660211486075521
0.4140625 1.0799843635888224
0.4296875 1.095064392219641
0.4453125 1.111133720827974
0.4609375 1.1280654982319036
0.4765625 1.145738630941725
0.4921875 1.164040882007614
0.5078125 1.1828704153401095
0.5234375 1.2021362324757032
0.5390625 1.2217578845890862
0.5546875 1.241664755218365
0.5703125 1.2617951247084567
0.5859375 1.2820951572184653
0.6015625 1.3025178980129954
0.6171875 1.3230223311266125
0.6328125 1.3435725222646389
0.6484375 1.3641368557564317
0.6640625 1.3846873647503988
0.6796875 1.4051991485035606
0.6953125 1.4256498680317555
0.7109375 1.4460193104857264
0.7265625 1.4662890126957864
0.7421875 1.486441934928495
0.7578125 1.5064621767400868
0.7734375 1.526334727724637
0.7890625 1.546045246845028
0.8046875 1.5655798648529444
0.8203125 1.584925005030102
0.8359375 1.6040672181136448
0.8515625 1.6229930278114009
0.8671875 1.641688783781197
0.8828125 1.660140519360959
0.8984375 1.6783338117153546
0.9140625 1.6962536424375272
0.9296875 1.7138842570447568
0.9453125 1.73120902227727
0.9609375 1.7482102807045954
0.9765625 1.7648692029345432
0.9921875 1.781165638797226


==> Experiments/Experiment3_Discontinuous_flux/discontinuous_flux_h=128_mean.tikz.txt <==
-0.9921875 0.49268212640014614
-0.9765625 0.49268212640014614
-0.9609375 0.49268212640014614
-0.9453125 0.49268212640014614
-0.9296875 0.49268212640014614
-0.9140625 0.49268212640014614
-0.8984375 0.49268212640014614
-0.8828125 0.49268212640014614
-0.8671875 0.49268212640014614
-0.8515625 0.49268212640014614
-0.8359375 0.49268212640014614
-0.8203125 0.49268212640014614
-0.8046875 0.49268212640014614
-0.7890625 0.49268212640014614
-0.7734375 0.49268212640014614
-0.7578125 0.49268212640014614
-0.7421875 0.49268212640014614
-0.7265625 0.49268212640014614
-0.7109375 0.49268212640014614
-0.6953125 0.49268212640014614
-0.6796875 0.49268212640014614
-0.6640625 0.49268212640014614
-0.6484375 0.49268212640014614
-0.6328125 0.49268212640014614
-0.6171875 0.49268212640014614
-0.6015625 0.49268212640014614
-0.5859375 0.49268212640014614
-0.5703125 0.49268212640014614
-0.5546875 0.49268212640014614
-0.5390625 0.49268212640014614
-0.5234375 0.49268212640014614
-0.5078125 0.49268212640014614
-0.4921875 0.4926821264001462
-0.4765625 0.49268212640014625
-0.4609375 0.4926821264001463
-0.4453125 0.49268212640014636
-0.4296875 0.4926821264001464
-0.4140625 0.49268212640014647
-0.3984375 0.4926821264001465
-0.3828125 0.4926821264001466
-0.3671875 0.49268212640014664
-0.3515625 0.4926821264001467
-0.3359375 0.49268212640014675
-0.3203125 0.4926821264001468
-0.3046875 0.49268212640014686
-0.2890625 0.4926821264001469
-0.2734375 0.49268212640014697
-0.2578125 0.492682126400147
-0.2421875 0.4926821264001471
-0.2265625 0.4926821264001472
-0.2109375 0.49268212640014797
-0.1953125 0.49268212640015224
-0.1796875 0.4926821264001729
-0.1640625 0.49268212640026465
-0.1484375 0.49268212640065084
-0.1328125 0.49268212640219394
-0.1171875 0.49268212640806
-0.1015625 0.4926821264293117
-0.0859375 0.49268212650280196
-0.0703125 0.49268212674572454
-0.0546875 0.49268212751429347
-0.0390625 0.49268212984455445
-0.0234375 0.4926821366229252
-0.0078125 0.49268215555956885
0.0078125 0.9932471631160167
0.0234375 0.9932472154539279
0.0390625 0.9932473522287626
0.0546875 0.9932476959498355
0.0703125 0.9932485272765353
0.0859375 0.9932504636315866
0.1015625 0.9932548090810756
0.1171875 0.9932642062447566
0.1328125 0.9932837866097014
0.1484375 0.9933230807229776
0.1640625 0.9933989771652478
0.1796875 0.99353994456326
0.1953125 0.9937914740111405
0.2109375 0.9942222059952547
0.2265625 0.9949295214007228
0.2421875 0.9960427166015045
0.2578125 0.9977216312657636
0.2734375 1.0001491498062314
0.2890625 1.0035174727381637
0.3046875 1.0080100552105116
0.3203125 1.0137827880806727
0.3359375 1.0209485027595482
0.3515625 1.029567919507367
0.3671875 1.0396481978237957
0.3828125 1.0511481988750089
0.3984375 1.0639882199293715
0.4140625 1.0780615958082727
0.4296875 1.0932459846479319
0.4453125 1.1094129484586681
0.4609375 1.1264352313769206
0.4765625 1.144191725457159
0.4921875 1.1625704488493591
0.5078125 1.1814699898203678
0.5234375 1.2007998667419324
0.5390625 1.2204801851718814
0.5546875 1.2404408837057848
0.5703125 1.2606207753645382
0.5859375 1.2809665215202217
0.6015625 1.3014316229566019
0.6171875 1.3219754757862432
0.6328125 1.3425625153821479
0.6484375 1.3631614559610854
0.6640625 1.3837446242224882
0.6796875 1.4042873803921787
0.6953125 1.4247676176284834
0.7109375 1.4451653299784644
0.7265625 1.465462239234984
0.7421875 1.4856414717002147
0.7578125 1.5056872767354794
0.7734375 1.5255847799095452
0.7890625 1.5453197644575178
0.8046875 1.5648784755848886
0.8203125 1.584247442877921
0.8359375 1.6034133167108058
0.8515625 1.622362715079954
0.8671875 1.6410820777605994
0.8828125 1.6595575250890593
0.8984375 1.6777747190479766
0.9140625 1.6957187246987602
0.9296875 1.7133738703986694
0.9453125 1.7307236057016793
0.9609375 1.747750356426532
0.9765625 1.7644353771522134
0.9921875 1.7807586024607838


==> Experiments/Experiment3_Discontinuous_flux/hist_discontinuousflux_a_h=128.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.02799999999999999
-0.07142857142857142 0.3079999999999999
-0.057142857142857134 1.288000000000002
-0.04285714285714287 3.3879999999999986
-0.028571428571428584 8.819999999999997
-0.014285714285714294 12.403999999999996
-2.6020852139652106e-18 15.736000000000026
0.01428571428571426 12.767999999999995
0.02857142857142855 8.987999999999998
0.042857142857142844 3.9759999999999986
0.057142857142857134 1.7079999999999993
0.07142857142857142 0.39199999999999985
0.08571428571428572 0.19599999999999992
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment3_Discontinuous_flux/hist_discontinuousflux_delta_h=128.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.11199999999999996
-0.057142857142857134 0.8400000000000013
-0.04285714285714287 4.087999999999998
-0.028571428571428584 11.871999999999996
-0.014285714285714294 18.843999999999994
-2.6020852139652106e-18 18.284000000000027
0.01428571428571426 10.723999999999997
0.02857142857142855 4.339999999999999
0.042857142857142844 0.7279999999999998
0.057142857142857134 0.13999999999999996
0.07142857142857142 0.02799999999999999
0.08571428571428572 0.0
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment3_Discontinuous_flux/old/hist_discontinuousflux_a_h=128.tikz.txt <==
-0.5509565217391303 0.0
-0.5008695652173912 0.0
-0.4507826086956522 0.0
-0.400695652173913 0.0
-0.3506086956521739 0.0
-0.3005217391304348 0.0
-0.2504347826086956 0.0
-0.2003478260869565 0.0
-0.1502608695652174 0.0
-0.10017391304347828 0.023958333333333342
-0.05008695652173916 3.0826388888888903
-4.85722573273506e-17 13.201041666666642
0.050086956521739175 3.5857638888888905
0.10017391304347828 0.07187500000000002
0.1502608695652174 0.0
0.2003478260869565 0.0
0.2504347826086956 0.0
0.30052173913043473 0.0
0.35060869565217384 0.0
0.40069565217391295 0.0
0.45078260869565207 0.0
0.5008695652173913 0.0
0.5509565217391303 0.0


==> Experiments/Experiment3_Discontinuous_flux/old/hist_discontinuousflux_delta_h=128.tikz.txt <==
-0.5509565217391303 0.0
-0.5008695652173912 0.0
-0.4507826086956522 0.0
-0.400695652173913 0.0
-0.3506086956521739 0.0
-0.3005217391304348 0.0
-0.2504347826086956 0.0
-0.2003478260869565 0.0
-0.1502608695652174 0.0
-0.10017391304347828 0.0
-0.05008695652173916 3.6576388888888904
-4.85722573273506e-17 15.277430555555528
0.050086956521739175 1.0302083333333338
0.10017391304347828 0.0
0.1502608695652174 0.0
0.2003478260869565 0.0
0.2504347826086956 0.0
0.30052173913043473 0.0
0.35060869565217384 0.0
0.40069565217391295 0.0
0.45078260869565207 0.0
0.5008695652173913 0.0
0.5509565217391303 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_IC_p.tikz.txt <==
0.00390625 1.0
0.01171875 1.0
0.01953125 1.0
0.02734375 1.0
0.03515625 1.0
0.04296875 1.0
0.05078125 1.0
0.05859375 1.0
0.06640625 1.0
0.07421875 1.0
0.08203125 1.0
0.08984375 1.0
0.09765625 1.0
0.10546875 1.0
0.11328125 1.0
0.12109375 1.0
0.12890625 1.0
0.13671875 1.0
0.14453125 1.0
0.15234375 1.0
0.16015625 1.0
0.16796875 1.0
0.17578125 1.0
0.18359375 1.0
0.19140625 1.0
0.19921875 1.0
0.20703125 1.0
0.21484375 1.0
0.22265625 1.0
0.23046875 1.0
0.23828125 1.0
0.24609375 1.0
0.25390625 1.0
0.26171875 1.0
0.26953125 1.0
0.27734375 1.0
0.28515625 1.0
0.29296875 1.0
0.30078125 1.0
0.30859375 1.0
0.31640625 1.0
0.32421875 1.0
0.33203125 1.0
0.33984375 1.0
0.34765625 1.0
0.35546875 1.0
0.36328125 1.0
0.37109375 1.0
0.37890625 1.0
0.38671875 1.0
0.39453125 1.0
0.40234375 1.0
0.41015625 1.0
0.41796875 1.0
0.42578125 1.0
0.43359375 1.0
0.44140625 1.0
0.44921875 1.0
0.45703125 1.0
0.46484375 1.0
0.47265625 1.0
0.48046875 1.0
0.48828125 1.0
0.49609375 1.0
0.50390625 0.1
0.51171875 0.1
0.51953125 0.1
0.52734375 0.1
0.53515625 0.1
0.54296875 0.1
0.55078125 0.1
0.55859375 0.1
0.56640625 0.1
0.57421875 0.1
0.58203125 0.1
0.58984375 0.1
0.59765625 0.1
0.60546875 0.1
0.61328125 0.1
0.62109375 0.1
0.62890625 0.1
0.63671875 0.1
0.64453125 0.1
0.65234375 0.1
0.66015625 0.1
0.66796875 0.1
0.67578125 0.1
0.68359375 0.1
0.69140625 0.1
0.69921875 0.1
0.70703125 0.1
0.71484375 0.1
0.72265625 0.1
0.73046875 0.1
0.73828125 0.1
0.74609375 0.1
0.75390625 0.1
0.76171875 0.1
0.76953125 0.1
0.77734375 0.1
0.78515625 0.1
0.79296875 0.1
0.80078125 0.1
0.80859375 0.1
0.81640625 0.1
0.82421875 0.1
0.83203125 0.1
0.83984375 0.1
0.84765625 0.1
0.85546875 0.1
0.86328125 0.1
0.87109375 0.1
0.87890625 0.1
0.88671875 0.1
0.89453125 0.1
0.90234375 0.1
0.91015625 0.1
0.91796875 0.1
0.92578125 0.1
0.93359375 0.1
0.94140625 0.1
0.94921875 0.1
0.95703125 0.1
0.96484375 0.1
0.97265625 0.1
0.98046875 0.1
0.98828125 0.1
0.99609375 0.1


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_IC_rho.tikz.txt <==
0.00390625 1.0
0.01171875 1.0
0.01953125 1.0
0.02734375 1.0
0.03515625 1.0
0.04296875 1.0
0.05078125 1.0
0.05859375 1.0
0.06640625 1.0
0.07421875 1.0
0.08203125 1.0
0.08984375 1.0
0.09765625 1.0
0.10546875 1.0
0.11328125 1.0
0.12109375 1.0
0.12890625 1.0
0.13671875 1.0
0.14453125 1.0
0.15234375 1.0
0.16015625 1.0
0.16796875 1.0
0.17578125 1.0
0.18359375 1.0
0.19140625 1.0
0.19921875 1.0
0.20703125 1.0
0.21484375 1.0
0.22265625 1.0
0.23046875 1.0
0.23828125 1.0
0.24609375 1.0
0.25390625 1.0
0.26171875 1.0
0.26953125 1.0
0.27734375 1.0
0.28515625 1.0
0.29296875 1.0
0.30078125 1.0
0.30859375 1.0
0.31640625 1.0
0.32421875 1.0
0.33203125 1.0
0.33984375 1.0
0.34765625 1.0
0.35546875 1.0
0.36328125 1.0
0.37109375 1.0
0.37890625 1.0
0.38671875 1.0
0.39453125 1.0
0.40234375 1.0
0.41015625 1.0
0.41796875 1.0
0.42578125 1.0
0.43359375 1.0
0.44140625 1.0
0.44921875 1.0
0.45703125 1.0
0.46484375 1.0
0.47265625 1.0
0.48046875 1.0
0.48828125 1.0
0.49609375 1.0
0.50390625 0.125
0.51171875 0.125
0.51953125 0.125
0.52734375 0.125
0.53515625 0.125
0.54296875 0.125
0.55078125 0.125
0.55859375 0.125
0.56640625 0.125
0.57421875 0.125
0.58203125 0.125
0.58984375 0.125
0.59765625 0.125
0.60546875 0.125
0.61328125 0.125
0.62109375 0.125
0.62890625 0.125
0.63671875 0.125
0.64453125 0.125
0.65234375 0.125
0.66015625 0.125
0.66796875 0.125
0.67578125 0.125
0.68359375 0.125
0.69140625 0.125
0.69921875 0.125
0.70703125 0.125
0.71484375 0.125
0.72265625 0.125
0.73046875 0.125
0.73828125 0.125
0.74609375 0.125
0.75390625 0.125
0.76171875 0.125
0.76953125 0.125
0.77734375 0.125
0.78515625 0.125
0.79296875 0.125
0.80078125 0.125
0.80859375 0.125
0.81640625 0.125
0.82421875 0.125
0.83203125 0.125
0.83984375 0.125
0.84765625 0.125
0.85546875 0.125
0.86328125 0.125
0.87109375 0.125
0.87890625 0.125
0.88671875 0.125
0.89453125 0.125
0.90234375 0.125
0.91015625 0.125
0.91796875 0.125
0.92578125 0.125
0.93359375 0.125
0.94140625 0.125
0.94921875 0.125
0.95703125 0.125
0.96484375 0.125
0.97265625 0.125
0.98046875 0.125
0.98828125 0.125
0.99609375 0.125


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_IC_v.tikz.txt <==
0.00390625 0.0
0.01171875 0.0
0.01953125 0.0
0.02734375 0.0
0.03515625 0.0
0.04296875 0.0
0.05078125 0.0
0.05859375 0.0
0.06640625 0.0
0.07421875 0.0
0.08203125 0.0
0.08984375 0.0
0.09765625 0.0
0.10546875 0.0
0.11328125 0.0
0.12109375 0.0
0.12890625 0.0
0.13671875 0.0
0.14453125 0.0
0.15234375 0.0
0.16015625 0.0
0.16796875 0.0
0.17578125 0.0
0.18359375 0.0
0.19140625 0.0
0.19921875 0.0
0.20703125 0.0
0.21484375 0.0
0.22265625 0.0
0.23046875 0.0
0.23828125 0.0
0.24609375 0.0
0.25390625 0.0
0.26171875 0.0
0.26953125 0.0
0.27734375 0.0
0.28515625 0.0
0.29296875 0.0
0.30078125 0.0
0.30859375 0.0
0.31640625 0.0
0.32421875 0.0
0.33203125 0.0
0.33984375 0.0
0.34765625 0.0
0.35546875 0.0
0.36328125 0.0
0.37109375 0.0
0.37890625 0.0
0.38671875 0.0
0.39453125 0.0
0.40234375 0.0
0.41015625 0.0
0.41796875 0.0
0.42578125 0.0
0.43359375 0.0
0.44140625 0.0
0.44921875 0.0
0.45703125 0.0
0.46484375 0.0
0.47265625 0.0
0.48046875 0.0
0.48828125 0.0
0.49609375 0.0
0.50390625 0.0
0.51171875 0.0
0.51953125 0.0
0.52734375 0.0
0.53515625 0.0
0.54296875 0.0
0.55078125 0.0
0.55859375 0.0
0.56640625 0.0
0.57421875 0.0
0.58203125 0.0
0.58984375 0.0
0.59765625 0.0
0.60546875 0.0
0.61328125 0.0
0.62109375 0.0
0.62890625 0.0
0.63671875 0.0
0.64453125 0.0
0.65234375 0.0
0.66015625 0.0
0.66796875 0.0
0.67578125 0.0
0.68359375 0.0
0.69140625 0.0
0.69921875 0.0
0.70703125 0.0
0.71484375 0.0
0.72265625 0.0
0.73046875 0.0
0.73828125 0.0
0.74609375 0.0
0.75390625 0.0
0.76171875 0.0
0.76953125 0.0
0.77734375 0.0
0.78515625 0.0
0.79296875 0.0
0.80078125 0.0
0.80859375 0.0
0.81640625 0.0
0.82421875 0.0
0.83203125 0.0
0.83984375 0.0
0.84765625 0.0
0.85546875 0.0
0.86328125 0.0
0.87109375 0.0
0.87890625 0.0
0.88671875 0.0
0.89453125 0.0
0.90234375 0.0
0.91015625 0.0
0.91796875 0.0
0.92578125 0.0
0.93359375 0.0
0.94140625 0.0
0.94921875 0.0
0.95703125 0.0
0.96484375 0.0
0.97265625 0.0
0.98046875 0.0
0.98828125 0.0
0.99609375 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_end_p.tikz.txt <==
0.00390625 0.9999999838386896
0.01171875 0.999999964489336
0.01953125 0.9999999233532145
0.02734375 0.9999998375185782
0.03515625 0.9999996617742427
0.04296875 0.9999993087769075
0.05078125 0.9999986134022906
0.05859375 0.99999727031779
0.06640625 0.9999947276005536
0.07421875 0.9999900105658024
0.08203125 0.9999814387079646
0.08984375 0.9999661853102149
0.09765625 0.99993961558293
0.10546875 0.9998943287291859
0.11328125 0.9998188280392437
0.12109375 0.9996957592821922
0.12890625 0.9994997009118055
0.13671875 0.9991945682152049
0.14453125 0.9987308098959914
0.15234375 0.9980427203672058
0.16015625 0.9970463381130992
0.16796875 0.9956385061751042
0.17578125 0.9936976813295115
0.18359375 0.9910869473955675
0.19140625 0.9876594000753852
0.19921875 0.9832656617148801
0.20703125 0.9777628442689899
0.21484375 0.971023928545031
0.22265625 0.9629463762682897
0.23046875 0.9534588907315338
0.23828125 0.9425255646936778
0.24609375 0.9301471064928736
0.25390625 0.9163592946288224
0.26171875 0.901229172007773
0.26953125 0.8848496955819511
0.27734375 0.8673336005107337
0.28515625 0.848807154994549
0.29296875 0.8294043248727277
0.30078125 0.8092616863134883
0.30859375 0.7885142575526778
0.31640625 0.7672922873270122
0.32421875 0.7457189450074749
0.33203125 0.7239088026829433
0.33984375 0.7019669750246673
0.34765625 0.6799887798397978
0.35546875 0.6580597927448383
0.36328125 0.6362561870258294
0.37109375 0.6146452700711406
0.37890625 0.5932861480230913
0.38671875 0.5722304690875033
0.39453125 0.551523212846583
0.40234375 0.5312035082611265
0.41015625 0.5113054777764358
0.41796875 0.4918591207345373
0.42578125 0.4728912689132159
0.43359375 0.4544266752288731
0.44140625 0.436489342167152
0.44921875 0.4191042761924145
0.45703125 0.40230000252633974
0.46484375 0.3861124643788825
0.47265625 0.37059152453047856
0.48046875 0.3558125591905931
0.48828125 0.3418984544161207
0.49609375 0.3290635790492171
0.50390625 0.31770363599088763
0.51171875 0.30856317836146746
0.51953125 0.3028744162461767
0.52734375 0.301430020835387
0.53515625 0.3017201536914627
0.54296875 0.3019498835896108
0.55078125 0.30211385011147696
0.55859375 0.302237369290306
0.56640625 0.30233391913266705
0.57421875 0.3024115520169602
0.58203125 0.30247532501868013
0.58984375 0.30252854537064383
0.59765625 0.3025734445702008
0.60546875 0.3026115651714436
0.61328125 0.3026439935321076
0.62109375 0.30267150674608134
0.62890625 0.3026946697068569
0.63671875 0.30271390152645977
0.64453125 0.30272952151415033
0.65234375 0.30274177986399997
0.66015625 0.30275087536886314
0.66796875 0.3027569611264314
0.67578125 0.3027601385564893
0.68359375 0.3027604390468992
0.69140625 0.30275779022003024
0.69921875 0.30275195915590436
0.70703125 0.3027424564951302
0.71484375 0.3027283711259388
0.72265625 0.3027080822061291
0.73046875 0.3026787593914886
0.73828125 0.3026355074047596
0.74609375 0.30256992906576796
0.75390625 0.30246775955231125
0.76171875 0.3023050467812598
0.76953125 0.30204209509815166
0.77734375 0.30161402496468726
0.78515625 0.3009163129070931
0.79296875 0.29978310021186066
0.80078125 0.2979556061482085
0.80859375 0.29503833345853137
0.81640625 0.2904437284793948
0.82421875 0.28333579039652407
0.83203125 0.2726081834050241
0.83984375 0.2569844496705842
0.84765625 0.2354059175956115
0.85546875 0.20789713871994558
0.86328125 0.1767823295955903
0.87109375 0.14711714308086143
0.87890625 0.12447332939204289
0.88671875 0.11095934724635463
0.89453125 0.1044467052310137
0.90234375 0.10171507110298109
0.91015625 0.1006464842741009
0.91796875 0.10024104201928583
0.92578125 0.10008929585946524
0.93359375 0.10003291414987933
0.94140625 0.10001207362312739
0.94921875 0.10000440643448183
0.95703125 0.10000159935546268
0.96484375 0.10000057702359255
0.97265625 0.10000020682598454
0.98046875 0.10000007361219092
0.98828125 0.10000002600163035
0.99609375 0.1000000091103845


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_end_rho.tikz.txt <==
0.00390625 0.9999999884562075
0.01171875 0.9999999746352398
0.01953125 0.9999999452522963
0.02734375 0.9999998839418436
0.03515625 0.9999997584101772
0.04296875 0.9999995062692346
0.05078125 0.999999009573111
0.05859375 0.9999980502271165
0.06640625 0.9999962340006481
0.07421875 0.9999928646900265
0.08203125 0.999986741932336
0.08984375 0.9999758466356006
0.09765625 0.9999568682015663
0.10546875 0.9999245202238305
0.11328125 0.9998705903631766
0.12109375 0.9997826815117943
0.12890625 0.9996426319358624
0.13671875 0.999424657580534
0.14453125 0.9990933415991718
0.15234375 0.9986016975050512
0.16015625 0.9978896343808887
0.16796875 0.996883224496653
0.17578125 0.9954951783001631
0.18359375 0.9936268381260345
0.19140625 0.991171801936404
0.19921875 0.9880210093904147
0.20703125 0.984068827637155
0.21484375 0.9792194447885432
0.22265625 0.9733927847812518
0.23046875 0.9665292280307048
0.23828125 0.9585926357918604
0.24609375 0.9495714690806866
0.25390625 0.9394780871688824
0.26171875 0.9283465410637233
0.26953125 0.9162293095045562
0.27734375 0.9031934569445115
0.28515625 0.8893166462772502
0.29296875 0.8746833453872058
0.30078125 0.8593814564107005
0.30859375 0.8434994925917711
0.31640625 0.8271243428845421
0.32421875 0.8103396037374211
0.33203125 0.7932244198086328
0.33984375 0.7758527566520924
0.34765625 0.75829302360481
0.35546875 0.7406079694002184
0.36328125 0.722854782528185
0.37109375 0.7050853402509332
0.37890625 0.6873465626716608
0.38671875 0.6696808403939741
0.39453125 0.6521265158344192
0.40234375 0.6347184094456494
0.41015625 0.6174883938116937
0.41796875 0.6004660323299089
0.42578125 0.5836793176704627
0.43359375 0.5671555731614634
0.44140625 0.5509226265448608
0.44921875 0.5350104474806014
0.45703125 0.5194535930908453
0.46484375 0.5042951052276927
0.47265625 0.48959311708870745
0.48046875 0.4754327424520953
0.48828125 0.4619487399503625
0.49609375 0.449370934923721
0.50390625 0.43811716785357224
0.51171875 0.42896663072168706
0.51953125 0.42320252953810045
0.52734375 0.42166223275238146
0.53515625 0.421848260228584
0.54296875 0.4219668309692992
0.55078125 0.42201116357736157
0.55859375 0.42200158836023394
0.56640625 0.4219380263799175
0.57421875 0.4217975460887739
0.58203125 0.4215238644699535
0.58984375 0.42101311716792733
0.59765625 0.42010056618854513
0.60546875 0.4185548625116158
0.61328125 0.4160869664804844
0.62109375 0.4123785895883134
0.62890625 0.40712985591179984
0.63671875 0.4001190849915409
0.64453125 0.3912616395514934
0.65234375 0.38065228558686237
0.66015625 0.36857799920840945
0.66796875 0.3554952105627892
0.67578125 0.3419748207579228
0.68359375 0.32862676545448766
0.69140625 0.3160206537912048
0.69921875 0.30461880578449635
0.70703125 0.2947334068666225
0.71484375 0.2865124483963547
0.72265625 0.2799520512397716
0.73046875 0.27492764123683466
0.73828125 0.27123420662265274
0.74609375 0.2686263810530082
0.75390625 0.26685146829609785
0.76171875 0.2656715930440062
0.76953125 0.26487391912196556
0.77734375 0.26426970625203106
0.78515625 0.2636836953768167
0.79296875 0.26293508335038585
0.80078125 0.2618105877159712
0.80859375 0.2600295113766222
0.81640625 0.25720157880366384
0.82421875 0.25278323299602035
0.83203125 0.2460520950059465
0.83984375 0.23614989061138736
0.84765625 0.22229329617076315
0.85546875 0.20428103873344583
0.86328125 0.18327921123620108
0.87109375 0.1623126765394132
0.87890625 0.14528543766437932
0.88671875 0.13442327455638067
0.89453125 0.12890621059778012
0.90234375 0.12652148581670963
0.91015625 0.12557580267769358
0.91796875 0.12521501788024414
0.92578125 0.12507970110177558
0.93359375 0.12502938390108648
0.94140625 0.12501077951592243
0.94921875 0.12500393424891879
0.95703125 0.12500142798699448
0.96484375 0.12500051519846345
0.97265625 0.12500018466590573
0.98046875 0.12500006572515118
0.98828125 0.12500002321573878
0.99609375 0.12500000813427148


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_gt_end_v.tikz.txt <==
0.00390625 1.3658799711848427e-08
0.01171875 3.001198844185097e-08
0.01953125 6.477835746572464e-08
0.02734375 1.3732186938691577e-07
0.03515625 2.8585296068514084e-07
0.04296875 5.841902382649359e-07
0.05078125 1.1718893755232123e-06
0.05859375 2.3070042256917753e-06
0.06640625 4.455997343168676e-06
0.07421875 8.442636939291255e-06
0.08203125 1.5687240677284564e-05
0.08984375 2.8578921460338723e-05
0.09765625 5.103510458520163e-05
0.10546875 8.931153068547381e-05
0.11328125 0.00015312730321876482
0.12109375 0.0002571564394552651
0.12890625 0.00042290201459218343
0.13671875 0.0006809048357833149
0.14453125 0.0010731442581344557
0.15234375 0.0016553727067917094
0.16015625 0.0024990097574117574
0.16796875 0.00369214177426034
0.17578125 0.005339171016758246
0.18359375 0.007558767315988099
0.19140625 0.010480002454912745
0.19921875 0.014236858407439828
0.20703125 0.018961623050963883
0.21484375 0.02477793080672263
0.22265625 0.03179429712004255
0.23046875 0.0400989074889158
0.23828125 0.049756183618889414
0.24609375 0.06080533364784348
0.25390625 0.07326078501030615
0.26171875 0.08711416436886214
0.26953125 0.10233736143893359
0.27734375 0.11888618998743013
0.28515625 0.13670421399035823
0.29296875 0.15572640555207315
0.30078125 0.17588241253951303
0.30859375 0.1970993160041099
0.31640625 0.21930383864795927
0.32421875 0.24242402243775693
0.33203125 0.2663904278916184
0.33984375 0.291136924037958
0.34765625 0.3166011416530481
0.35546875 0.34272465767435795
0.36328125 0.36945296918459053
0.37109375 0.3967353034703179
0.37890625 0.4245242977615181
0.38671875 0.4527755688627367
0.39453125 0.4814471787283341
0.40234375 0.5104989860562835
0.41015625 0.5398918541049584
0.41796875 0.569586657517699
0.42578125 0.5995429895154072
0.43359375 0.6297174036490364
0.44140625 0.6600609092116072
0.44921875 0.6905152327577941
0.45703125 0.7210069704974507
0.46484375 0.7514379963256318
0.47265625 0.781668932020508
0.48046875 0.8114891490205755
0.48828125 0.8405593730312846
0.49609375 0.8682965316693686
0.50390625 0.8936381457713404
0.51171875 0.9146027185454384
0.51953125 0.9279179417552406
0.52734375 0.9313244456451316
0.53515625 0.9306256819979107
0.54296875 0.9300694929562288
0.55078125 0.9296682316392866
0.55859375 0.9293617175170088
0.56640625 0.9291178690127179
0.57421875 0.9289174588623185
0.58203125 0.9287483340071171
0.58984375 0.9286024515956721
0.59765625 0.9284742718843646
0.60546875 0.9283598344660341
0.61328125 0.9282562032644456
0.62109375 0.9281611199924131
0.62890625 0.928072781211408
0.63671875 0.927989691775332
0.64453125 0.9279105664786313
0.65234375 0.9278342616835662
0.66015625 0.9277597241344121
0.66796875 0.9276859465795847
0.67578125 0.9276119197724083
0.68359375 0.9275365680389225
0.69140625 0.9274586495931659
0.69921875 0.9273765903334891
0.70703125 0.927288196798292
0.71484375 0.9271901540841424
0.72265625 0.9270771486992107
0.73046875 0.926940351519855
0.73828125 0.9267648338037883
0.74609375 0.9265252431056841
0.75390625 0.926178696867763
0.76171875 0.9256533006104952
0.76953125 0.924829876627622
0.77734375 0.9235132689313985
0.78515625 0.9213877968507359
0.79296875 0.9179488715184789
0.80078125 0.9123993886427728
0.80859375 0.9034957319558744
0.81640625 0.8893263106075352
0.82421875 0.867012913376948
0.83203125 0.8323630921438305
0.83984375 0.7796260229562014
0.84765625 0.7018401413728779
0.85546875 0.592979435009614
0.86328125 0.45383960798146816
0.87109375 0.30108496382936073
0.87890625 0.16746990653634766
0.88671875 0.0787126288493897
0.89453125 0.03284521069594408
0.90234375 0.012842137292070704
0.91015625 0.004868967150653479
0.91796875 0.0018195681818305664
0.92578125 0.0006746624096348924
0.93359375 0.0002487597073294565
0.94140625 9.126154606978082e-05
0.94921875 3.330864941159841e-05
0.95703125 1.2089876599851185e-05
0.96484375 4.361873424124363e-06
0.97265625 1.5634555576225599e-06
0.98046875 5.564556134081401e-07
0.98828125 1.965538191214609e-07
0.99609375 6.886802893095395e-08


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_IC_p.tikz.txt <==
0.00390625 0.9
0.01171875 0.9
0.01953125 0.9
0.02734375 0.9
0.03515625 0.9
0.04296875 0.9
0.05078125 0.9
0.05859375 0.9
0.06640625 0.9
0.07421875 0.9
0.08203125 0.9
0.08984375 0.9
0.09765625 0.9
0.10546875 0.9
0.11328125 0.9
0.12109375 0.9
0.12890625 0.9
0.13671875 0.9
0.14453125 0.9
0.15234375 0.9
0.16015625 0.9
0.16796875 0.9
0.17578125 0.9
0.18359375 0.9
0.19140625 0.9
0.19921875 0.9
0.20703125 0.9
0.21484375 0.9
0.22265625 0.9
0.23046875 0.9
0.23828125 0.9
0.24609375 0.9
0.25390625 0.9
0.26171875 0.9
0.26953125 0.9
0.27734375 0.9
0.28515625 0.9
0.29296875 0.9
0.30078125 0.9
0.30859375 0.9
0.31640625 0.9
0.32421875 0.9
0.33203125 0.9
0.33984375 0.9
0.34765625 0.9
0.35546875 0.9
0.36328125 0.9
0.37109375 0.9
0.37890625 0.9
0.38671875 0.9
0.39453125 0.9
0.40234375 0.9
0.41015625 0.9
0.41796875 0.9
0.42578125 0.9
0.43359375 0.9
0.44140625 0.9
0.44921875 0.9
0.45703125 0.9
0.46484375 0.9
0.47265625 0.9
0.48046875 0.9
0.48828125 0.9
0.49609375 0.9
0.50390625 0.2
0.51171875 0.2
0.51953125 0.2
0.52734375 0.2
0.53515625 0.2
0.54296875 0.2
0.55078125 0.2
0.55859375 0.2
0.56640625 0.2
0.57421875 0.2
0.58203125 0.2
0.58984375 0.2
0.59765625 0.2
0.60546875 0.2
0.61328125 0.2
0.62109375 0.2
0.62890625 0.2
0.63671875 0.2
0.64453125 0.2
0.65234375 0.2
0.66015625 0.2
0.66796875 0.2
0.67578125 0.2
0.68359375 0.2
0.69140625 0.2
0.69921875 0.2
0.70703125 0.2
0.71484375 0.2
0.72265625 0.2
0.73046875 0.2
0.73828125 0.2
0.74609375 0.2
0.75390625 0.2
0.76171875 0.2
0.76953125 0.2
0.77734375 0.2
0.78515625 0.2
0.79296875 0.2
0.80078125 0.2
0.80859375 0.2
0.81640625 0.2
0.82421875 0.2
0.83203125 0.2
0.83984375 0.2
0.84765625 0.2
0.85546875 0.2
0.86328125 0.2
0.87109375 0.2
0.87890625 0.2
0.88671875 0.2
0.89453125 0.2
0.90234375 0.2
0.91015625 0.2
0.91796875 0.2
0.92578125 0.2
0.93359375 0.2
0.94140625 0.2
0.94921875 0.2
0.95703125 0.2
0.96484375 0.2
0.97265625 0.2
0.98046875 0.2
0.98828125 0.2
0.99609375 0.2


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_IC_rho.tikz.txt <==
0.00390625 0.9
0.01171875 0.9
0.01953125 0.9
0.02734375 0.9
0.03515625 0.9
0.04296875 0.9
0.05078125 0.9
0.05859375 0.9
0.06640625 0.9
0.07421875 0.9
0.08203125 0.9
0.08984375 0.9
0.09765625 0.9
0.10546875 0.9
0.11328125 0.9
0.12109375 0.9
0.12890625 0.9
0.13671875 0.9
0.14453125 0.9
0.15234375 0.9
0.16015625 0.9
0.16796875 0.9
0.17578125 0.9
0.18359375 0.9
0.19140625 0.9
0.19921875 0.9
0.20703125 0.9
0.21484375 0.9
0.22265625 0.9
0.23046875 0.9
0.23828125 0.9
0.24609375 0.9
0.25390625 0.9
0.26171875 0.9
0.26953125 0.9
0.27734375 0.9
0.28515625 0.9
0.29296875 0.9
0.30078125 0.9
0.30859375 0.9
0.31640625 0.9
0.32421875 0.9
0.33203125 0.9
0.33984375 0.9
0.34765625 0.9
0.35546875 0.9
0.36328125 0.9
0.37109375 0.9
0.37890625 0.9
0.38671875 0.9
0.39453125 0.9
0.40234375 0.9
0.41015625 0.9
0.41796875 0.9
0.42578125 0.9
0.43359375 0.9
0.44140625 0.9
0.44921875 0.9
0.45703125 0.9
0.46484375 0.9
0.47265625 0.9
0.48046875 0.9
0.48828125 0.9
0.49609375 0.9
0.50390625 0.225
0.51171875 0.225
0.51953125 0.225
0.52734375 0.225
0.53515625 0.225
0.54296875 0.225
0.55078125 0.225
0.55859375 0.225
0.56640625 0.225
0.57421875 0.225
0.58203125 0.225
0.58984375 0.225
0.59765625 0.225
0.60546875 0.225
0.61328125 0.225
0.62109375 0.225
0.62890625 0.225
0.63671875 0.225
0.64453125 0.225
0.65234375 0.225
0.66015625 0.225
0.66796875 0.225
0.67578125 0.225
0.68359375 0.225
0.69140625 0.225
0.69921875 0.225
0.70703125 0.225
0.71484375 0.225
0.72265625 0.225
0.73046875 0.225
0.73828125 0.225
0.74609375 0.225
0.75390625 0.225
0.76171875 0.225
0.76953125 0.225
0.77734375 0.225
0.78515625 0.225
0.79296875 0.225
0.80078125 0.225
0.80859375 0.225
0.81640625 0.225
0.82421875 0.225
0.83203125 0.225
0.83984375 0.225
0.84765625 0.225
0.85546875 0.225
0.86328125 0.225
0.87109375 0.225
0.87890625 0.225
0.88671875 0.225
0.89453125 0.225
0.90234375 0.225
0.91015625 0.225
0.91796875 0.225
0.92578125 0.225
0.93359375 0.225
0.94140625 0.225
0.94921875 0.225
0.95703125 0.225
0.96484375 0.225
0.97265625 0.225
0.98046875 0.225
0.98828125 0.225
0.99609375 0.225


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_IC_v.tikz.txt <==
0.00390625 0.1
0.01171875 0.1
0.01953125 0.1
0.02734375 0.1
0.03515625 0.1
0.04296875 0.1
0.05078125 0.1
0.05859375 0.1
0.06640625 0.1
0.07421875 0.1
0.08203125 0.1
0.08984375 0.1
0.09765625 0.1
0.10546875 0.1
0.11328125 0.1
0.12109375 0.1
0.12890625 0.1
0.13671875 0.1
0.14453125 0.1
0.15234375 0.1
0.16015625 0.1
0.16796875 0.1
0.17578125 0.1
0.18359375 0.1
0.19140625 0.1
0.19921875 0.1
0.20703125 0.1
0.21484375 0.1
0.22265625 0.1
0.23046875 0.1
0.23828125 0.1
0.24609375 0.1
0.25390625 0.1
0.26171875 0.1
0.26953125 0.1
0.27734375 0.1
0.28515625 0.1
0.29296875 0.1
0.30078125 0.1
0.30859375 0.1
0.31640625 0.1
0.32421875 0.1
0.33203125 0.1
0.33984375 0.1
0.34765625 0.1
0.35546875 0.1
0.36328125 0.1
0.37109375 0.1
0.37890625 0.1
0.38671875 0.1
0.39453125 0.1
0.40234375 0.1
0.41015625 0.1
0.41796875 0.1
0.42578125 0.1
0.43359375 0.1
0.44140625 0.1
0.44921875 0.1
0.45703125 0.1
0.46484375 0.1
0.47265625 0.1
0.48046875 0.1
0.48828125 0.1
0.49609375 0.1
0.50390625 0.1
0.51171875 0.1
0.51953125 0.1
0.52734375 0.1
0.53515625 0.1
0.54296875 0.1
0.55078125 0.1
0.55859375 0.1
0.56640625 0.1
0.57421875 0.1
0.58203125 0.1
0.58984375 0.1
0.59765625 0.1
0.60546875 0.1
0.61328125 0.1
0.62109375 0.1
0.62890625 0.1
0.63671875 0.1
0.64453125 0.1
0.65234375 0.1
0.66015625 0.1
0.66796875 0.1
0.67578125 0.1
0.68359375 0.1
0.69140625 0.1
0.69921875 0.1
0.70703125 0.1
0.71484375 0.1
0.72265625 0.1
0.73046875 0.1
0.73828125 0.1
0.74609375 0.1
0.75390625 0.1
0.76171875 0.1
0.76953125 0.1
0.77734375 0.1
0.78515625 0.1
0.79296875 0.1
0.80078125 0.1
0.80859375 0.1
0.81640625 0.1
0.82421875 0.1
0.83203125 0.1
0.83984375 0.1
0.84765625 0.1
0.85546875 0.1
0.86328125 0.1
0.87109375 0.1
0.87890625 0.1
0.88671875 0.1
0.89453125 0.1
0.90234375 0.1
0.91015625 0.1
0.91796875 0.1
0.92578125 0.1
0.93359375 0.1
0.94140625 0.1
0.94921875 0.1
0.95703125 0.1
0.96484375 0.1
0.97265625 0.1
0.98046875 0.1
0.98828125 0.1
0.99609375 0.1


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_end_p.tikz.txt <==
0.00390625 0.8999999994141948
0.01171875 0.8999999985835166
0.01953125 0.8999999966375053
0.02734375 0.8999999921651552
0.03515625 0.8999999820839788
0.04296875 0.8999999598009728
0.05078125 0.899999911515069
0.05859375 0.8999998089635334
0.06640625 0.8999995955488485
0.07421875 0.8999991604926648
0.08203125 0.8999982919785633
0.08984375 0.8999965945835867
0.09765625 0.8999933480535774
0.10546875 0.8999872732282403
0.11328125 0.8999761568206534
0.12109375 0.8999562711294631
0.12890625 0.8999215108881363
0.13671875 0.8998621633277303
0.14453125 0.899763238192623
0.15234375 0.8996023232301835
0.16015625 0.8993470084938913
0.16796875 0.8989520449824642
0.17578125 0.8983565621633275
0.18359375 0.8974818373526403
0.19140625 0.8962302379638842
0.19921875 0.8944859809340917
0.20703125 0.8921182143287586
0.21484375 0.8889866032945714
0.22265625 0.8849491386139041
0.23046875 0.879871390847585
0.23828125 0.8736360533124704
0.24609375 0.8661514802202245
0.25390625 0.8573580838714064
0.26171875 0.8472318590537468
0.26953125 0.8357848286495445
0.27734375 0.8230627040213413
0.28515625 0.809140412366381
0.29296875 0.7941163107492859
0.30078125 0.7781058961655781
0.30859375 0.7612356861307429
0.31640625 0.7436377498465395
0.32421875 0.725445171061993
0.33203125 0.706788555864512
0.33984375 0.6877935777340547
0.34765625 0.6685794797239597
0.35546875 0.649258422965807
0.36328125 0.6299355724443036
0.37109375 0.6107098364887359
0.37890625 0.5916752195005613
0.38671875 0.5729228048057684
0.39453125 0.5545434550486412
0.40234375 0.5366313997144269
0.41015625 0.5192889648998079
0.41796875 0.5026327587454514
0.42578125 0.4868015680804147
0.43359375 0.4719658243104436
0.44140625 0.4583372665473465
0.44921875 0.44617446625236823
0.45703125 0.43577412243978786
0.46484375 0.427430242323076
0.47265625 0.42134187095275266
0.48046875 0.4174771517955129
0.48828125 0.4154733043769063
0.49609375 0.41470425723138976
0.50390625 0.4145343326598764
0.51171875 0.41455302446093
0.51953125 0.41459857006897816
0.52734375 0.41463830906534505
0.53515625 0.4146718540580564
0.54296875 0.41470085347537494
0.55078125 0.4147263062927178
0.55859375 0.4147488477661236
0.56640625 0.41476889839582753
0.57421875 0.414786744666752
0.58203125 0.4148025850874178
0.58984375 0.41481655854008254
0.59765625 0.41482876343304265
0.60546875 0.41483927168763773
0.61328125 0.414848138935853
0.62109375 0.41485541077964705
0.62890625 0.4148611243059535
0.63671875 0.41486530392527043
0.64453125 0.4148679504137435
0.65234375 0.4148690210018193
0.66015625 0.41486839559363736
0.66796875 0.41486581873562534
0.67578125 0.4148607975274235
0.68359375 0.4148524206117659
0.69140625 0.41483904059099447
0.69921875 0.4148177293254349
0.70703125 0.41478337020554373
0.71484375 0.4147271916208023
0.72265625 0.41463447019484495
0.73046875 0.4144810411359197
0.73828125 0.4142281496333614
0.74609375 0.4138150721404483
0.75390625 0.41314885682645847
0.76171875 0.4120905435271512
0.76953125 0.41043747127686736
0.77734375 0.40790207183914007
0.78515625 0.40408946773033555
0.79296875 0.3984802385240017
0.80078125 0.39043223086242757
0.80859375 0.3792270851956995
0.81640625 0.36420045530476397
0.82421875 0.3449961959071789
0.83203125 0.3219409598639029
0.83984375 0.2964043758812131
0.84765625 0.2708202209033646
0.85546875 0.2480355792796716
0.86328125 0.23015204281899626
0.87109375 0.21771092856357144
0.87890625 0.20988884041233727
0.88671875 0.20532661904185073
0.89453125 0.2027981689905391
0.90234375 0.20144321171180546
0.91015625 0.20073352165507674
0.91796875 0.20036803774826767
0.92578125 0.20018242049278273
0.93359375 0.20008933403127274
0.94140625 0.20004321768575678
0.94921875 0.2000206486999938
0.95703125 0.20000974040928043
0.96484375 0.20000453503532928
0.97265625 0.2000020834177263
0.98046875 0.20000094416669306
0.98828125 0.2000004219824866
0.99609375 0.20000018596134544


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_end_rho.tikz.txt <==
0.00390625 0.8999999995815686
0.01171875 0.8999999989882262
0.01953125 0.8999999975982176
0.02734375 0.8999999944036823
0.03515625 0.8999999872028419
0.04296875 0.8999999712864097
0.05078125 0.8999999367964786
0.05859375 0.8999998635453832
0.06640625 0.899999711106327
0.07421875 0.8999994003519285
0.08203125 0.899998779984769
0.08984375 0.8999975675599227
0.09765625 0.899995248610138
0.10546875 0.8999909094489316
0.11328125 0.8999829691533716
0.12109375 0.8999687650620749
0.12890625 0.8999439361998316
0.13671875 0.8999015446217795
0.14453125 0.8998308821760512
0.15234375 0.8997159376169874
0.16015625 0.8995335539953819
0.16796875 0.8992513923557721
0.17578125 0.8988259293070451
0.18359375 0.8982008332291269
0.19140625 0.8973061515140757
0.19921875 0.896058754659217
0.20703125 0.8943643834182768
0.21484375 0.8921214207622333
0.22265625 0.8892261934342336
0.23046875 0.8855792753562699
0.23828125 0.881092015834181
0.24609375 0.8756924310232082
0.25390625 0.8693297063185524
0.26171875 0.8619768241824058
0.26953125 0.8536311731779764
0.27734375 0.8443133154183673
0.28515625 0.8340643205039963
0.29296875 0.8229421845785247
0.30078125 0.8110178523737346
0.30859375 0.7983712809619282
0.31640625 0.7850878660432389
0.32421875 0.7712554287952116
0.33203125 0.7569618559126768
0.33984375 0.7422934081323403
0.34765625 0.7273336651983717
0.35546875 0.7121630547872219
0.36328125 0.696858914442798
0.37109375 0.6814960545026127
0.37890625 0.6661478233013067
0.38671875 0.6508877225136804
0.39453125 0.6357916806246839
0.40234375 0.6209411657730393
0.41015625 0.6064273987939341
0.41796875 0.5923569855739653
0.42578125 0.5788592424169584
0.43359375 0.5660951287601133
0.44140625 0.5542665590448187
0.44921875 0.5436220716707614
0.45703125 0.5344493514822062
0.46484375 0.5270376254470358
0.47265625 0.5215915443275303
0.48046875 0.5181040793047289
0.48828125 0.5162635064437473
0.49609375 0.515515778389076
0.50390625 0.5152954960623191
0.51171875 0.5152373637042573
0.51953125 0.5151971980415893
0.52734375 0.5151447212892997
0.53515625 0.5150747115800502
0.54296875 0.5149727073157923
0.55078125 0.5147976737509888
0.55859375 0.5144589183424682
0.56640625 0.5137887434994155
0.57421875 0.5125220196553953
0.58203125 0.5102984413587943
0.58984375 0.5067008757290359
0.59765625 0.5013320134043109
0.60546875 0.4939148486397493
0.61328125 0.48438814241081296
0.62109375 0.4729640040028198
0.62890625 0.4601244454525327
0.63671875 0.446553652790339
0.64453125 0.4330241269380675
0.65234375 0.42026873918501884
0.66015625 0.4088722145717526
0.66796875 0.3992056242738661
0.67578125 0.39141164690575625
0.68359375 0.3854333583743976
0.69140625 0.3810699633633955
0.69921875 0.3780407000985493
0.70703125 0.37604170440383633
0.71484375 0.3747870015958642
0.72265625 0.37403116931775815
0.73046875 0.3735757780945866
0.73828125 0.3732639118460749
0.74609375 0.3729672685473723
0.75390625 0.3725693395540485
0.76171875 0.37194677711664087
0.76953125 0.37094990713023723
0.77734375 0.3693828665473488
0.78515625 0.3669844363902597
0.79296875 0.3634128381714603
0.80078125 0.35824231861454214
0.80859375 0.3509868419138604
0.81640625 0.3411753494766345
0.82421875 0.32850649897321077
0.83203125 0.3130892389634476
0.83984375 0.2957007552779025
0.84765625 0.27786943349860704
0.85546875 0.2615418067093841
0.86328125 0.24834114025704512
0.87109375 0.23890290462851166
0.87890625 0.23283847139389613
0.88671875 0.229247912286889
0.89453125 0.22723936935141598
0.90234375 0.22615724293400358
0.91015625 0.22558878655022202
0.91796875 0.2252955786239988
0.92578125 0.2251465465780858
0.93359375 0.22507177623617514
0.94140625 0.22503472611671324
0.94921875 0.22501659215450098
0.95703125 0.22500782699032565
0.96484375 0.22500364419749758
0.97265625 0.22500167416910938
0.98046875 0.22500075870415934
0.98828125 0.2250003390928224
0.99609375 0.22500014943317523


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_pm_end_v.tikz.txt <==
0.00390625 0.10000000055010391
0.01171875 0.10000000133016083
0.01953125 0.10000000315758292
0.02734375 0.10000000735738936
0.03515625 0.1000000168242217
0.04296875 0.10000003774930794
0.05078125 0.10000008309268389
0.05859375 0.10000017939476494
0.06640625 0.10000037980405171
0.07421875 0.10000078834817853
0.08203125 0.10000160393588695
0.08984375 0.10000319789457554
0.09765625 0.10000624659162155
0.10546875 0.10001195125477189
0.11328125 0.10002239035959838
0.12109375 0.10004106465773623
0.12890625 0.10007370803423946
0.13671875 0.10012944335752014
0.14453125 0.10022235299804853
0.15234375 0.10037349843347876
0.16015625 0.10061335262812517
0.16796875 0.10098449844313756
0.17578125 0.1015443040353162
0.18359375 0.10236713797157124
0.19140625 0.10354557787984373
0.19921875 0.10519005305951212
0.20703125 0.10742649071837965
0.21484375 0.11039181889032479
0.22265625 0.114227572322322
0.23046875 0.11907225242322063
0.23828125 0.12505338717646758
0.24609375 0.13228032583094584
0.25390625 0.14083865797665304
0.26171875 0.15078681800023688
0.26953125 0.1621550283772055
0.27734375 0.17494636145661568
0.28515625 0.1891394394524806
0.29296875 0.20469217549494534
0.30078125 0.22154596879954505
0.30859375 0.23962986251454324
0.31640625 0.25886430676772204
0.32421875 0.27916430387886626
0.33203125 0.3004418238828546
0.33984375 0.32260745590018874
0.34765625 0.34557130314965584
0.35546875 0.3692431398193386
0.36328125 0.39353183088153704
0.37109375 0.418343974091486
0.37890625 0.4435816569021019
0.38671875 0.46913912676533737
0.39453125 0.49489804605982163
0.40234375 0.5207208395260023
0.41015625 0.5464414537740923
0.41796875 0.5718526928923784
0.42578125 0.5966893535135478
0.43359375 0.6206071324772936
0.44140625 0.6431597957662634
0.44921875 0.663783384269748
0.45703125 0.6818087058060509
0.46484375 0.696540526798896
0.47265625 0.7074456137023337
0.48046875 0.7144347765437373
0.48828125 0.7180754786199262
0.49609375 0.7194703820601981
0.50390625 0.7197707645011491
0.51171875 0.7197257775508663
0.51953125 0.7196311179429671
0.52734375 0.7195464615305536
0.53515625 0.7194724620320303
0.54296875 0.719406044025282
0.55078125 0.7193453112906879
0.55859375 0.7192890217712539
0.56640625 0.7192363121046847
0.57421875 0.7191865467545677
0.58203125 0.7191392312800728
0.58984375 0.7190939596441677
0.59765625 0.7190503806374329
0.60546875 0.7190081755899552
0.61328125 0.7189670429678674
0.62109375 0.7189266869102124
0.62890625 0.7188868070287877
0.63671875 0.7188470861511149
0.64453125 0.7188071710426861
0.65234375 0.7187666379222053
0.66015625 0.718724928532384
0.66796875 0.7186812315627782
0.67578125 0.7186342653048295
0.68359375 0.7185818865328915
0.69140625 0.7185204028672565
0.69921875 0.7184433958858681
0.70703125 0.7183397646022638
0.71484375 0.718190568733882
0.72265625 0.7179640845094076
0.73046875 0.7176082799519276
0.73828125 0.717039670993414
0.74609375 0.7161272387147501
0.75390625 0.7146697903998578
0.76171875 0.7123648933654031
0.76953125 0.7087674668308495
0.77734375 0.7032366937733422
0.78515625 0.6948720394746508
0.79296875 0.682444767350945
0.80078125 0.6643440739809375
0.80859375 0.6385827107642528
0.81640625 0.6029520283441058
0.82421875 0.5554761757300842
0.83203125 0.49533749024242546
0.83984375 0.424262834025542
0.84765625 0.34772203189091544
0.85546875 0.2744128940284117
0.86328125 0.21298352155967942
0.87109375 0.16794932276670516
0.87890625 0.13854598615210584
0.88671875 0.1209665842976642
0.89453125 0.11107627382481969
0.90234375 0.10573050566274789
0.91015625 0.10291736534365048
0.91796875 0.10146501607528818
0.92578125 0.10072646399281396
0.93359375 0.10035583895559631
0.94140625 0.10017216542077866
0.94921875 0.10008226226833648
0.95703125 0.10003880579737354
0.96484375 0.10001806781223321
0.97265625 0.10000830049223851
0.98046875 0.10000376164132767
0.98828125 0.10000168121668657
0.99609375 0.10000074088734276


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_p_l_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.13999999999999996
-0.08571428571428572 0.04666666666666665
-0.07142857142857142 0.6533333333333331
-0.057142857142857134 2.2400000000000038
-0.04285714285714287 4.433333333333332
-0.028571428571428584 6.439999999999998
-0.014285714285714294 8.446666666666664
-2.6020852139652106e-18 11.433333333333353
0.01428571428571426 10.546666666666663
0.02857142857142855 10.17333333333333
0.042857142857142844 8.259999999999998
0.057142857142857134 3.9666666666666655
0.07142857142857142 2.3333333333333326
0.08571428571428572 0.5599999999999998
0.1 0.0933333333333333
0.1142857142857143 0.1866666666666666
0.1285714285714286 0.046666666666666835
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_p_r_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.0
-0.057142857142857134 0.0
-0.04285714285714287 0.0
-0.028571428571428584 0.0
-0.014285714285714294 0.0
-2.6020852139652106e-18 27.160000000000043
0.01428571428571426 32.29333333333332
0.02857142857142855 9.286666666666664
0.042857142857142844 1.213333333333333
0.057142857142857134 0.04666666666666665
0.07142857142857142 0.0
0.08571428571428572 0.0
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_rho_l_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.4666666666666665
-0.057142857142857134 1.8666666666666698
-0.04285714285714287 3.4999999999999987
-0.028571428571428584 5.553333333333331
-0.014285714285714294 8.726666666666665
-2.6020852139652106e-18 12.646666666666686
0.01428571428571426 14.373333333333328
0.02857142857142855 9.659999999999997
0.042857142857142844 8.819999999999997
0.057142857142857134 3.639999999999999
0.07142857142857142 0.7466666666666664
0.08571428571428572 0.0
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_rho_r_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.0
-0.057142857142857134 0.0
-0.04285714285714287 0.0
-0.028571428571428584 0.1866666666666666
-0.014285714285714294 5.599999999999998
-2.6020852139652106e-18 15.91333333333336
0.01428571428571426 18.106666666666662
0.02857142857142855 15.446666666666662
0.042857142857142844 8.819999999999997
0.057142857142857134 4.479999999999999
0.07142857142857142 1.1666666666666663
0.08571428571428572 0.1866666666666666
0.1 0.0933333333333333
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_v_l_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.2799999999999999
-0.1 0.5133333333333332
-0.08571428571428572 0.6533333333333331
-0.07142857142857142 2.2866666666666657
-0.057142857142857134 4.806666666666675
-0.04285714285714287 6.9066666666666645
-0.028571428571428584 9.286666666666664
-0.014285714285714294 10.499999999999996
-2.6020852139652106e-18 9.846666666666682
0.01428571428571426 9.146666666666663
0.02857142857142855 6.673333333333331
0.042857142857142844 4.433333333333332
0.057142857142857134 2.519999999999999
0.07142857142857142 1.1199999999999997
0.08571428571428572 0.3733333333333332
0.1 0.1866666666666666
0.1142857142857143 0.4199999999999999
0.1285714285714286 0.046666666666666835
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_full_post_v_r_h=128_N=1500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.2799999999999999
-0.1285714285714286 0.32666666666666655
-0.1142857142857143 0.4666666666666665
-0.1 0.5599999999999998
-0.08571428571428572 0.4199999999999999
-0.07142857142857142 1.073333333333333
-0.057142857142857134 1.3533333333333355
-0.04285714285714287 2.893333333333332
-0.028571428571428584 3.8266666666666653
-0.014285714285714294 3.9199999999999986
-2.6020852139652106e-18 5.460000000000009
0.01428571428571426 5.459999999999998
0.02857142857142855 4.246666666666665
0.042857142857142844 4.666666666666665
0.057142857142857134 5.459999999999998
0.07142857142857142 6.299999999999997
0.08571428571428572 5.506666666666664
0.1 4.899999999999999
0.1142857142857143 4.386666666666666
0.1285714285714286 2.9866666666666775
0.14285714285714282 2.146666666666666
0.1571428571428571 1.6333333333333326
0.1714285714285714 0.6999999999999997
0.1857142857142857 0.32666666666666655
0.19999999999999998 0.2799999999999999
0.21428571428571427 0.1866666666666666
0.22857142857142856 0.1866666666666666
0.24285714285714285 0.04666666666666665


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_p_l_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.028901734104046232
-0.07142857142857142 0.2601156069364161
-0.057142857142857134 1.0115606936416202
-0.04285714285714287 1.3294797687861268
-0.028571428571428584 1.9364161849710975
-0.014285714285714294 3.121387283236993
-2.6020852139652106e-18 3.843930635838156
0.01428571428571426 5.202312138728322
0.02857142857142855 7.427745664739882
0.042857142857142844 6.878612716763003
0.057142857142857134 5.664739884393061
0.07142857142857142 5.693641618497107
0.08571428571428572 5.289017341040461
0.1 5.260115606936415
0.1142857142857143 4.913294797687859
0.1285714285714286 3.8439306358381637
0.14285714285714282 2.601156069364161
0.1571428571428571 2.3121387283236987
0.1714285714285714 0.4624277456647397
0.1857142857142857 0.14450867052023117
0.19999999999999998 0.5491329479768784
0.21428571428571427 1.0982658959537568
0.22857142857142856 0.7225433526011558
0.24285714285714285 0.40462427745664725


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_p_r_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.0
-0.057142857142857134 0.0
-0.04285714285714287 0.0
-0.028571428571428584 0.0
-0.014285714285714294 0.0
-2.6020852139652106e-18 43.23200000000007
0.01428571428571426 24.63999999999999
0.02857142857142855 2.1279999999999992
0.042857142857142844 0.0
0.057142857142857134 0.0
0.07142857142857142 0.0
0.08571428571428572 0.0
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_rho_l_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.2519999999999999
-0.07142857142857142 0.44799999999999984
-0.057142857142857134 0.644000000000001
-0.04285714285714287 1.7919999999999994
-0.028571428571428584 2.7159999999999993
-0.014285714285714294 4.563999999999998
-2.6020852139652106e-18 7.112000000000012
0.01428571428571426 7.363999999999997
0.02857142857142855 8.455999999999998
0.042857142857142844 9.071999999999997
0.057142857142857134 8.035999999999998
0.07142857142857142 7.447999999999997
0.08571428571428572 5.907999999999998
0.1 2.575999999999999
0.1142857142857143 2.1839999999999993
0.1285714285714286 1.2040000000000044
0.14285714285714282 0.22399999999999992
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_rho_r_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.0
-0.22857142857142856 0.0
-0.21428571428571427 0.0
-0.19999999999999998 0.0
-0.18571428571428572 0.0
-0.17142857142857143 0.0
-0.15714285714285714 0.0
-0.14285714285714288 0.0
-0.1285714285714286 0.0
-0.1142857142857143 0.0
-0.1 0.0
-0.08571428571428572 0.0
-0.07142857142857142 0.0
-0.057142857142857134 0.0
-0.04285714285714287 0.0
-0.028571428571428584 0.4199999999999998
-0.014285714285714294 10.023999999999997
-2.6020852139652106e-18 21.952000000000034
0.01428571428571426 21.167999999999996
0.02857142857142855 10.947999999999995
0.042857142857142844 3.9759999999999986
0.057142857142857134 1.2879999999999996
0.07142857142857142 0.19599999999999992
0.08571428571428572 0.02799999999999999
0.1 0.0
0.1142857142857143 0.0
0.1285714285714286 0.0
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_v_l_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.3079999999999999
-0.22857142857142856 1.0079999999999996
-0.21428571428571427 1.4839999999999995
-0.19999999999999998 0.8960000000000015
-0.18571428571428572 0.4759999999999998
-0.17142857142857143 0.6719999999999998
-0.15714285714285714 1.0920000000000019
-0.14285714285714288 1.2039999999999997
-0.1285714285714286 1.5399999999999994
-0.1142857142857143 2.1839999999999993
-0.1 3.4999999999999987
-0.08571428571428572 5.991999999999998
-0.07142857142857142 6.047999999999997
-0.057142857142857134 6.04800000000001
-0.04285714285714287 6.495999999999998
-0.028571428571428584 6.663999999999997
-0.014285714285714294 6.663999999999997
-2.6020852139652106e-18 5.096000000000008
0.01428571428571426 3.3039999999999985
0.02857142857142855 2.2679999999999993
0.042857142857142844 1.5399999999999994
0.057142857142857134 1.4559999999999995
0.07142857142857142 1.2879999999999996
0.08571428571428572 1.1759999999999997
0.1 1.0639999999999996
0.1142857142857143 0.4199999999999998
0.1285714285714286 0.1120000000000004
0.14285714285714282 0.0
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0


==> Experiments/Experiment4_Sod_shock_tube/Sod_post_v_r_h=128_N=2500.tikz.txt <==
-0.24285714285714285 0.13999999999999996
-0.22857142857142856 0.22399999999999992
-0.21428571428571427 0.5599999999999998
-0.19999999999999998 0.7840000000000013
-0.18571428571428572 1.1479999999999997
-0.17142857142857143 2.043999999999999
-0.15714285714285714 2.1560000000000037
-0.14285714285714288 2.911999999999999
-0.1285714285714286 3.7519999999999984
-0.1142857142857143 2.743999999999999
-0.1 3.0519999999999987
-0.08571428571428572 3.8359999999999985
-0.07142857142857142 4.423999999999999
-0.057142857142857134 4.228000000000007
-0.04285714285714287 5.291999999999999
-0.028571428571428584 6.327999999999998
-0.014285714285714294 6.355999999999998
-2.6020852139652106e-18 5.180000000000008
0.01428571428571426 4.591999999999999
0.02857142857142855 3.3039999999999985
0.042857142857142844 1.7919999999999994
0.057142857142857134 1.5959999999999994
0.07142857142857142 1.5119999999999993
0.08571428571428572 0.8399999999999996
0.1 0.4759999999999998
0.1142857142857143 0.44799999999999984
0.1285714285714286 0.1960000000000007
0.14285714285714282 0.08399999999999998
0.1571428571428571 0.0
0.1714285714285714 0.0
0.1857142857142857 0.0
0.19999999999999998 0.0
0.21428571428571427 0.0
0.22857142857142856 0.0
0.24285714285714285 0.0

